The Neglected Sibling: Isotropic Gaussian Posterior for VAE

Deep generative models have been widely used in several areas of NLP, and various techniques have been proposed to augment them or address their training challenges. In this paper, we propose a simple modification to Variational Autoencoders (VAEs) by using an Isotropic Gaussian Posterior (IGP) that allows for better utilisation of their latent representation space. This model avoids the sub-optimal behavior of VAEs related to inactive dimensions in the representation space. We provide both theoretical analysis, and empirical evidence on various datasets and tasks that show IGP leads to consistent improvement on several quantitative and qualitative grounds, from downstream task performance and sample efficiency to robustness. Additionally, we give insights about the representational properties encouraged by IGP and also show that its gain generalises to image domain as well.

==> figures/Accuracy R Script/accuracy_igp.csv <==
,VAE,C,accuracy,std
DBpedia,DGP,A,81.88,3.11
DBpedia,IGP,A,80.62,0.97
DBpedia,DGP,B,87.1,0.57
DBpedia,IGP,B,91.11,0.41
DBpedia,DGP,C,88.74,0.23
DBpedia,IGP,C,91,0.45
DBpedia,AE,D,90.63,0.67
Yahoo,DGP,A,20.75,0.13
Yahoo,IGP,A,25.38,0.73
Yahoo,DGP,B,28.39,0.32
Yahoo,IGP,B,40.03,0.49
Yahoo,DGP,C,33.05,1.02
Yahoo,IGP,C,36.92,0.13
Yahoo,AE,D,35.58,0.6


==> figures/Accuracy R Script/fewshot.csv <==
data,VAE, accuracy,std
A,DGP,21.77,2.48
A,IGP,29.14,3.21
A,AE,18.75,0.59
B,DGP,39.41,3.61
B,IGP,39.65,0.58
B,AE,36.05,13.39
C,DGP,77.95,1.18
C,IGP,81.41,1.68
C,AE,89.18,0.42
D,DGP,87.1,0.57
D,IGP,91.11,0.41
D,AE,90.63,0.67


==> figures/BigTable/results.csv <==
Data,C,Posterior,Rec.,Rec._std,KL,KL_std,AU,AU_std,PPLX,PPLX_std,BLEU2,BLEU2_std,BLEU4,BLEU4_std,ROUGE2,ROUGE2_std,ROUGE4,ROUGE4_std
CBT,5,DGP,60.04,0.04,5.14,0.03,4.3,0.5,75.33,0.46,10.92,0.24,2.17,0.07,5.04,0.24,0.32,0.02
CBT,5,IGP,60.5,0.02,5.09,0.03,32,0,72.95,0.57,15.45,0.18,4,0.09,8.74,0.1,0.78,0.03
CBT,15,DGP,52.11,0.11,15.11,0.04,11,1.6,86.46,0.38,14.76,0.04,4.81,0.01,8.79,0.1,2.13,0.02
CBT,15,IGP,52.38,0.07,15.24,0.05,32,0,79.63,1.45,26.84,0.3,11.73,0.15,20.54,0.21,6.39,0.1
CBT,50,DGP,32.5,0.2,50.11,0.1,31,0,1136.09,30.64,26.94,0.34,16.53,0.2,25.39,0.39,16.44,0.32
CBT,50,IGP,31.97,0.08,50.31,0.07,32,0,993.27,22.21,33.27,0.3,22.27,0.27,33.38,0.3,23.65,0.22
DBpedia,5,DGP,100.65,0.08,5.09,0.01,4,0,33.09,1.19,23.47,0.79,14,0.47,20.85,0.69,10.19,0.34
DBpedia,5,IGP,101.73,0.31,5.04,0.01,32,0,36.77,3.62,25.09,0.55,14.83,0.22,22.29,0.17,10.47,0.1
DBpedia,15,DGP,94.16,0.19,15.06,0.04,8.7,0.9,38.75,1.01,35.35,0.49,22.37,0.31,30.54,0.43,17.41,0.16
DBpedia,15,IGP,95.52,0.08,15.08,0.05,32,0,56.23,13.19,37.23,0.27,24.47,0.11,34.19,0.12,19.32,0.06
DBpedia,50,DGP,80.65,0.53,50.02,0.04,31.7,0.5,177548.77,49869.6,40.54,0.21,26.95,0.19,35.19,0.25,22.13,0.24
DBpedia,50,IGP,80.58,0.04,50.15,0.04,32,0,290568.68,89280.18,44.79,0.3,30.72,0.17,39.91,0.12,25.4,0.08
Yahoo,5,DGP,50.58,0.06,5.14,0.01,5.7,0.5,130.31,1.57,17.07,0.71,6.04,0.25,10.96,0.41,1.5,0.06
Yahoo,5,IGP,51.24,0.01,5.06,0.03,32,0,127.17,0.16,20.91,0.03,8.07,0.03,14.48,0.13,2.21,0.02
Yahoo,15,DGP,43,0.12,15.06,0.04,9.3,1.2,154.34,2.29,22.62,0.37,10.81,0.21,16.04,0.32,4.76,0.08
Yahoo,15,IGP,44.43,0.05,15.2,0.12,32,0,159.09,2.69,29.76,0.06,14.99,0.08,23.11,0.17,6.94,0.12
Yahoo,50,DGP,28.29,0.4,50,0.19,31.3,0.9,1989.96,6.77,31.78,0.73,20.47,0.7,27.14,0.85,15.07,0.77
Yahoo,50,IGP,26.18,0.19,50.15,0.08,32,0,1358.63,46.4,39.68,0.2,27.49,0.31,35.73,0.4,22.57,0.55
SNLI,5,DGP,24.7,0.08,5.1,0.02,4.3,0.5,64.09,1.6,21.84,1.57,8.74,0.9,15.89,1.47,2.52,0.37
SNLI,5,IGP,24.54,0.18,5.12,0.01,8,0,58.72,1.16,26.59,0.82,12,0.97,20.57,0.86,4.41,0.89
SNLI,15,DGP,19.25,0.42,15.04,0.04,7,0,133.06,7.67,31.34,0.24,18.99,0.52,28.07,0.39,12.79,0.77
SNLI,15,IGP,18.58,0.18,15.09,0.01,8,0,119.44,3.7,35.56,0.45,22.94,0.49,32.75,0.63,16.88,0.6
SNLI,50,DGP,20.35,0.63,49.94,0.04,8,0,3981157.29,2640467.71,26.16,1.11,14.15,1.08,21.78,1.25,8.14,1.06
SNLI,50,IGP,18.43,0.71,50,0.07,8,0,40075897.33,6306434.5,30.78,1.6,18.81,1.69,27.5,1.77,12.95,1.72


==> figures/capacity/diag_capacity.csv <==
step,C,rec,kl1,kl2,kl3,kl4,kl5,kl6,kl7,kl8
100.0,0.0,62.50520324707031,0.004320348147302866,0.17527461051940918,0.18560561537742615,0.07550379633903503,0.15817099809646606,0.06403298676013947,0.004295261576771736,0.11384738981723785
200.0,0.1,48.295379638671875,0.0037091595586389303,0.07760336995124817,0.07532979547977448,0.03822600841522217,0.07530416548252106,0.03724006935954094,0.0034445265773683786,0.05319797247648239
300.0,0.2,45.311485290527344,0.006444124039262533,0.04578952118754387,0.03936152532696724,0.022542865946888924,0.045283619314432144,0.024996746331453323,0.0036629836540669203,0.0336388498544693
400.0,0.30000000000000004,43.324981689453125,0.010988559573888779,0.05814743787050247,0.047092776745557785,0.03617705777287483,0.056819427758455276,0.037838008254766464,0.009304882027208805,0.044120848178863525
500.0,0.4,41.176212310791016,0.017613641917705536,0.07370739430189133,0.058881957083940506,0.05694550648331642,0.06408408284187317,0.05607172101736069,0.015486571006476879,0.054740797728300095
600.0,0.5,40.1263313293457,0.026972820982336998,0.08447464555501938,0.07024078071117401,0.07542578130960464,0.06878907233476639,0.08304192870855331,0.017772754654288292,0.07065107673406601
700.0,0.6,39.2139778137207,0.033987559378147125,0.09174451977014542,0.08673684298992157,0.093088299036026,0.0739387720823288,0.1133795902132988,0.02042960748076439,0.08491498976945877
800.0,0.7,38.8554573059082,0.04340916872024536,0.09033579379320145,0.09666519612073898,0.11895178258419037,0.07753895223140717,0.15315835177898407,0.02531372755765915,0.09215880185365677
900.0,0.7999999999999999,38.0333137512207,0.04687386006116867,0.1466369479894638,0.08480306714773178,0.14002251625061035,0.07492262870073318,0.19120436906814575,0.032023489475250244,0.08532997220754623
1000.0,0.8999999999999999,37.44967269897461,0.03537803515791893,0.39244046807289124,0.07118348032236099,0.10050773620605469,0.058589573949575424,0.11745745688676834,0.019546227529644966,0.11363593488931656
1100.0,0.9999999999999999,36.37910461425781,0.021295519545674324,0.7195891737937927,0.03966877609491348,0.04964675381779671,0.02560614049434662,0.05472157150506973,0.006701610516756773,0.09934531897306442
1200.0,1.0999999999999999,35.78849792480469,0.012153122574090958,0.9968079924583435,0.015541145578026772,0.01208117138594389,0.007038520183414221,0.030652286484837532,0.002975982381030917,0.04798348248004913
1300.0,1.2,35.16511917114258,0.00983462855219841,1.1575592756271362,0.009059906005859375,0.005788137204945087,0.003921558614820242,0.018225878477096558,0.002260338282212615,0.022338245064020157
1400.0,1.3,34.90871047973633,0.00771733233705163,1.2776421308517456,0.00711424695327878,0.003907845355570316,0.0032251980155706406,0.015615957789123058,0.0021982367616146803,0.01418691873550415
1500.0,1.4000000000000001,34.41976547241211,0.006753822322934866,1.3891849517822266,0.005774880293756723,0.003552770707756281,0.0029779868200421333,0.013407919555902481,0.0022649443708360195,0.011306504718959332
1600.0,1.5000000000000002,34.162925720214844,0.007311167195439339,1.4869858026504517,0.005647232756018639,0.003325971309095621,0.002831702120602131,0.01393420435488224,0.0023734241258352995,0.009499117732048035
1700.0,1.6000000000000003,33.624385833740234,0.006679863668978214,1.5989365577697754,0.005151343531906605,0.0027655598241835833,0.003054895671084523,0.012120707891881466,0.0021495132241398096,0.00814997497946024
1800.0,1.7000000000000004,33.63847351074219,0.006297627929598093,1.6949175596237183,0.004343285225331783,0.002837209030985832,0.0027020592242479324,0.011364605277776718,0.0021363450214266777,0.0075469911098480225
1900.0,1.8000000000000005,33.084964752197266,0.006520390510559082,1.7889111042022705,0.0044361925683915615,0.0037820586003363132,0.002369028516113758,0.013112911954522133,0.0027305695693939924,0.007514480035752058
2000.0,1.9000000000000006,33.01963806152344,0.007110875565558672,1.8845784664154053,0.004735845606774092,0.0036888839676976204,0.00253100274130702,0.015482066199183464,0.0028192405588924885,0.00743319233879447
2100.0,2.0000000000000004,32.574928283691406,0.007504594512283802,1.976516842842102,0.004564574453979731,0.0041450210846960545,0.0023042201064527035,0.017198069021105766,0.0035171322524547577,0.007013281341642141
2200.0,2.1000000000000005,32.499454498291016,0.008585970848798752,2.072246789932251,0.004807592835277319,0.004193865228444338,0.0024001544807106256,0.018209628760814667,0.00372519064694643,0.006911622826009989
2300.0,2.2000000000000006,31.98816680908203,0.010728939436376095,2.158463954925537,0.005252957344055176,0.004744419828057289,0.0022790804505348206,0.023443007841706276,0.004187310580164194,0.00808397401124239
2400.0,2.3000000000000007,31.565963745117188,0.012634624727070332,2.2501702308654785,0.005573286209255457,0.005564302671700716,0.0023989491164684296,0.02596963569521904,0.004564369097352028,0.007970585487782955
2500.0,2.400000000000001,32.23655700683594,0.014115545898675919,2.3419458866119385,0.0056581273674964905,0.005579723976552486,0.002280291635543108,0.031533755362033844,0.004896302241832018,0.00833759643137455
2600.0,2.500000000000001,31.63030433654785,0.01729840226471424,2.427445650100708,0.005995434708893299,0.005620428826659918,0.0025327831972390413,0.03838182985782623,0.004760778974741697,0.009466715157032013
2700.0,2.600000000000001,31.198780059814453,0.020372917875647545,2.508666515350342,0.007889525964856148,0.005830210167914629,0.0032368123065680265,0.05018250271677971,0.005957642570137978,0.009968249127268791
2800.0,2.700000000000001,31.505727767944336,0.026629915460944176,2.5797455310821533,0.008171568624675274,0.0062027680687606335,0.004006949719041586,0.06752307713031769,0.006268080789595842,0.012658565305173397
2900.0,2.800000000000001,31.150259017944336,0.034952312707901,2.6314163208007812,0.009441378526389599,0.007821233943104744,0.005946168210357428,0.0976993516087532,0.007213983219116926,0.015050729736685753
3000.0,2.9000000000000012,31.139808654785156,0.0513690747320652,2.65840744972229,0.010739592835307121,0.009936009533703327,0.008844929747283459,0.14518117904663086,0.009534977376461029,0.02024221234023571
3100.0,3.0000000000000013,30.872591018676758,0.06790926307439804,2.627573013305664,0.012532795779407024,0.012998523190617561,0.012177112512290478,0.2394835650920868,0.012781716883182526,0.03055371344089508
3200.0,3.1000000000000014,30.483118057250977,0.08611350506544113,2.5651698112487793,0.01499149203300476,0.01746370457112789,0.01753867417573929,0.36517444252967834,0.01599631831049919,0.035468243062496185
3300.0,3.2000000000000015,30.122243881225586,0.09444946050643921,2.513589382171631,0.017728637903928757,0.022973263636231422,0.019006595015525818,0.49984437227249146,0.019840752705931664,0.031993016600608826
3400.0,3.3000000000000016,29.81879234313965,0.08202198892831802,2.5170953273773193,0.01829458400607109,0.02868959680199623,0.020596375688910484,0.6038520932197571,0.024355323985219002,0.025541028007864952
3500.0,3.4000000000000017,29.907732009887695,0.06001169607043266,2.52319073677063,0.01895173080265522,0.03703056648373604,0.024265652522444725,0.7070865631103516,0.027993028983473778,0.020529046654701233
3600.0,3.5000000000000018,29.886425018310547,0.0462520606815815,2.534757614135742,0.02010825276374817,0.04732241481542587,0.027915935963392258,0.791172206401825,0.034538429230451584,0.016412924975156784
3700.0,3.600000000000002,30.121355056762695,0.03941517323255539,2.567519187927246,0.021671758964657784,0.05468735471367836,0.032358959317207336,0.849058210849762,0.03980229049921036,0.015108619816601276
3800.0,3.700000000000002,29.225488662719727,0.038884568959474564,2.5579214096069336,0.023557642474770546,0.06967195123434067,0.03912807255983353,0.9217424988746643,0.051394883543252945,0.015008154325187206
3900.0,3.800000000000002,29.34125518798828,0.03947068378329277,2.6028852462768555,0.024719884619116783,0.08145439624786377,0.04477652162313461,0.9488072395324707,0.06126461178064346,0.014305585995316505
4000.0,3.900000000000002,29.351415634155273,0.0436970517039299,2.6328978538513184,0.024478662759065628,0.09016541391611099,0.050384003669023514,0.994019627571106,0.06798821687698364,0.013691010884940624
4100.0,4.000000000000002,28.998340606689453,0.04530276358127594,2.6761019229888916,0.025587912648916245,0.10431309789419174,0.05110463127493858,1.0259591341018677,0.07547322660684586,0.01377013511955738
4200.0,4.100000000000001,28.720212936401367,0.05049426853656769,2.6991782188415527,0.026872199028730392,0.11883283406496048,0.0543179027736187,1.0694538354873657,0.08401013910770416,0.014288010075688362
4300.0,4.200000000000001,28.953519821166992,0.0587710440158844,2.707577705383301,0.02621721848845482,0.1359025090932846,0.05925367400050163,1.1219754219055176,0.09283164143562317,0.01395250204950571
4400.0,4.300000000000001,28.716602325439453,0.06789088994264603,2.7408504486083984,0.027707260102033615,0.15433669090270996,0.0621703676879406,1.1522295475006104,0.09900924563407898,0.014470279216766357
4500.0,4.4,28.468528747558594,0.07682110369205475,2.7683701515197754,0.03129981830716133,0.17195944488048553,0.06166543439030647,1.187863826751709,0.1030561551451683,0.015349287539720535
4600.0,4.5,28.565797805786133,0.0847601592540741,2.772517442703247,0.03213353827595711,0.1942967027425766,0.06271782517433167,1.2452982664108276,0.11037544161081314,0.014871777035295963
4700.0,4.6,28.208837509155273,0.09237074851989746,2.810338258743286,0.03212955221533775,0.21574313938617706,0.06313828378915787,1.2740733623504639,0.1115775778889656,0.015284177847206593
4800.0,4.699999999999999,28.071178436279297,0.09797336161136627,2.846160650253296,0.03485399857163429,0.24056711792945862,0.05964779481291771,1.3081161975860596,0.1121075227856636,0.0160689540207386
4900.0,4.799999999999999,28.296791076660156,0.10703308135271072,2.8695902824401855,0.035171229392290115,0.26102644205093384,0.0584535077214241,1.3527348041534424,0.11553731560707092,0.015271373093128204
5000.0,4.899999999999999,28.10550308227539,0.11411801725625992,2.884322166442871,0.03833462670445442,0.29511767625808716,0.05617476627230644,1.3931770324707031,0.11648719757795334,0.01609894260764122
5100.0,4.999999999999998,27.616811752319336,0.12071502953767776,2.9048287868499756,0.040559135377407074,0.33232325315475464,0.053609076887369156,1.4241876602172852,0.11995425075292587,0.01620367355644703
5200.0,5.099999999999998,27.54981231689453,0.13085295259952545,2.9214413166046143,0.04418499022722244,0.35845470428466797,0.05133744329214096,1.470509648323059,0.1208755373954773,0.015805864706635475
5300.0,5.1999999999999975,27.324867248535156,0.1403050273656845,2.955810785293579,0.04597141593694687,0.3926658630371094,0.048427313566207886,1.4969402551651,0.11622204631567001,0.016385739669203758
5400.0,5.299999999999997,27.840591430664062,0.14409062266349792,2.989718198776245,0.048182882368564606,0.4160957932472229,0.042369429022073746,1.5419822931289673,0.11427544057369232,0.016602184623479843
5500.0,5.399999999999997,27.530555725097656,0.15105921030044556,3.0206704139709473,0.04765400290489197,0.4616527855396271,0.03911687061190605,1.5587785243988037,0.11736823618412018,0.016474783420562744
5600.0,5.4999999999999964,27.573348999023438,0.15603366494178772,3.0397791862487793,0.05162244290113449,0.49533408880233765,0.033040259033441544,1.6049659252166748,0.11563271284103394,0.016636721789836884
5700.0,5.599999999999996,27.360078811645508,0.15800060331821442,3.051332473754883,0.052931126207113266,0.5427774786949158,0.030060479417443275,1.6444003582000732,0.11507390439510345,0.01710178516805172
5800.0,5.699999999999996,27.211523056030273,0.16650418937206268,3.0682294368743896,0.05621315911412239,0.5840357542037964,0.025914954021573067,1.6836943626403809,0.11135920137166977,0.016665194183588028
5900.0,5.799999999999995,27.150928497314453,0.17548373341560364,3.0746476650238037,0.058316491544246674,0.6267036199569702,0.022741885855793953,1.7252668142318726,0.1119702160358429,0.01668073795735836
6000.0,5.899999999999995,27.3575439453125,0.17197328805923462,3.111135721206665,0.05810368061065674,0.6760182976722717,0.01840442791581154,1.7496050596237183,0.10896109789609909,0.016005007550120354
6100.0,5.999999999999995,26.719846725463867,0.18027518689632416,3.116925001144409,0.06037591025233269,0.7260503172874451,0.01577615551650524,1.7882530689239502,0.10741674900054932,0.017305096611380577
6200.0,6.099999999999994,26.643779754638672,0.18817020952701569,3.1380841732025146,0.06355930119752884,0.7613278031349182,0.014758079312741756,1.8208777904510498,0.10792957991361618,0.01700395904481411
6300.0,6.199999999999994,26.69974136352539,0.19259972870349884,3.142001152038574,0.06421763449907303,0.8234332203865051,0.013041486032307148,1.8521037101745605,0.10905978083610535,0.016413507983088493
6400.0,6.299999999999994,26.66838836669922,0.20478488504886627,3.146771192550659,0.06468556076288223,0.8813658356666565,0.01142673660069704,1.8767640590667725,0.10785258561372757,0.016759749501943588
6500.0,6.399999999999993,26.751131057739258,0.21025243401527405,3.158047676086426,0.06408965587615967,0.9365552663803101,0.010914613492786884,1.9057592153549194,0.10746520757675171,0.017903145402669907
6600.0,6.499999999999993,26.52243423461914,0.21877837181091309,3.1578192710876465,0.06259128451347351,0.9897586703300476,0.009329501539468765,1.9490267038345337,0.10923675447702408,0.017513509839773178
6700.0,6.5999999999999925,26.58023452758789,0.22823573648929596,3.1752641201019287,0.06543097645044327,1.0346070528030396,0.008905131369829178,1.9753317832946777,0.10756589472293854,0.01827440783381462
6800.0,6.699999999999992,26.282556533813477,0.24347922205924988,3.172999620437622,0.06781523674726486,1.0902172327041626,0.00817293580621481,2.001847982406616,0.11098310351371765,0.01881040260195732
6900.0,6.799999999999992,26.380870819091797,0.25488802790641785,3.176677942276001,0.069080650806427,1.1417757272720337,0.007682603318244219,2.0268917083740234,0.11511576175689697,0.020452996715903282
7000.0,6.8999999999999915,25.928647994995117,0.27106815576553345,3.1942691802978516,0.06904006749391556,1.180672287940979,0.007657412905246019,2.0505433082580566,0.1177820935845375,0.022616205736994743
7100.0,6.999999999999991,25.79352378845215,0.29124370217323303,3.19929575920105,0.07272306829690933,1.2300158739089966,0.007218935526907444,2.0665132999420166,0.12467900663614273,0.022439630702137947
7200.0,7.099999999999991,25.872499465942383,0.298030287027359,3.209535598754883,0.07293836772441864,1.2767236232757568,0.007035883143544197,2.096212148666382,0.1303592324256897,0.02420886792242527
7300.0,7.19999999999999,25.789745330810547,0.3169008195400238,3.2157537937164307,0.07248926907777786,1.3197393417358398,0.007324407808482647,2.1196155548095703,0.13541719317436218,0.025802014395594597
7400.0,7.29999999999999,25.649736404418945,0.3384547829627991,3.188992738723755,0.07260126620531082,1.375510334968567,0.0068774535320699215,2.1594903469085693,0.14595673978328705,0.02659587375819683
7500.0,7.39999999999999,25.491924285888672,0.3398832380771637,3.1915547847747803,0.07328710705041885,1.4350723028182983,0.006818037945777178,2.1809539794921875,0.1569499969482422,0.029437655583024025
7600.0,7.499999999999989,25.534528732299805,0.3661777973175049,3.195990800857544,0.07450965791940689,1.4568307399749756,0.007417288143187761,2.2088277339935303,0.17563000321388245,0.030639128759503365
7700.0,7.599999999999989,25.670452117919922,0.3745201528072357,3.205399990081787,0.07201281934976578,1.4960988759994507,0.006772765889763832,2.248683452606201,0.17939019203186035,0.031989965587854385
7800.0,7.699999999999989,25.698654174804688,0.4046509861946106,3.1836533546447754,0.07381381094455719,1.5410300493240356,0.0068205869756639,2.2684824466705322,0.20239567756652832,0.034701209515333176
7900.0,7.799999999999988,25.100725173950195,0.41444307565689087,3.1909399032592773,0.06978821754455566,1.5796582698822021,0.0065068467520177364,2.305518865585327,0.2145080268383026,0.034850578755140305
8000.0,7.899999999999988,24.938833236694336,0.4412373900413513,3.185706615447998,0.07039592415094376,1.6049489974975586,0.006399721372872591,2.3275506496429443,0.24279960989952087,0.03679433465003967
8100.0,7.999999999999988,25.079160690307617,0.4568958580493927,3.1995584964752197,0.06753625720739365,1.6326627731323242,0.006202707998454571,2.3541481494903564,0.2628764510154724,0.036104705184698105
8200.0,8.099999999999987,24.434473037719727,0.48132821917533875,3.1872949600219727,0.06911379098892212,1.6706374883651733,0.0063082375563681126,2.379948139190674,0.2850213348865509,0.035814154893159866
8300.0,8.199999999999987,25.01728057861328,0.4998425841331482,3.19027042388916,0.06470508873462677,1.6916241645812988,0.006185832433402538,2.409350872039795,0.31840983033180237,0.03602141886949539
8400.0,8.299999999999986,24.558055877685547,0.5205675959587097,3.190213203430176,0.05815170332789421,1.737483024597168,0.006107546389102936,2.422846794128418,0.34384796023368835,0.035979386419057846
8500.0,8.399999999999986,24.6473388671875,0.5488280057907104,3.184087038040161,0.05339926853775978,1.7621779441833496,0.005686904303729534,2.453202724456787,0.37526005506515503,0.03369719907641411
8600.0,8.499999999999986,24.385297775268555,0.5547020435333252,3.1814920902252197,0.04703427478671074,1.8034276962280273,0.005979005713015795,2.4804749488830566,0.4116767942905426,0.03156108409166336
8700.0,8.599999999999985,24.593236923217773,0.598945140838623,3.1716721057891846,0.04197850450873375,1.8259987831115723,0.005872482433915138,2.4930551052093506,0.4489068388938904,0.0297586340457201
8800.0,8.699999999999985,24.324316024780273,0.6132879853248596,3.1615653038024902,0.03589029982686043,1.8542428016662598,0.005587342195212841,2.533886671066284,0.4840361475944519,0.028889339417219162
8900.0,8.799999999999985,24.6605281829834,0.642806351184845,3.168982744216919,0.03122898004949093,1.874741792678833,0.005483357235789299,2.5411581993103027,0.5246663093566895,0.027175256982445717
9000.0,8.899999999999984,24.29656410217285,0.6701288223266602,3.175107479095459,0.02720661647617817,1.9023516178131104,0.005754830315709114,2.5503811836242676,0.5607339143753052,0.025841860100626945
9100.0,8.999999999999984,23.869766235351562,0.6929385662078857,3.1770942211151123,0.02304571494460106,1.9194122552871704,0.005479749292135239,2.5914108753204346,0.5864245891571045,0.02226412296295166
9200.0,9.099999999999984,23.901174545288086,0.7172688245773315,3.1629481315612793,0.01976490020751953,1.9464671611785889,0.00546639459207654,2.621478796005249,0.6235645413398743,0.021225662901997566
9300.0,9.199999999999983,23.86672592163086,0.7396333813667297,3.1782190799713135,0.016687575727701187,1.9548180103302002,0.0056104655377566814,2.646435499191284,0.6567630171775818,0.019012615084648132
9400.0,9.299999999999983,23.70287322998047,0.7680836915969849,3.160346269607544,0.014577420428395271,1.9852644205093384,0.005187818314880133,2.67887806892395,0.687539279460907,0.017736472189426422
9500.0,9.399999999999983,23.819807052612305,0.7806404232978821,3.177520513534546,0.012637333944439888,2.0210354328155518,0.005248774774372578,2.6916139125823975,0.7129655480384827,0.01625261828303337
9600.0,9.499999999999982,23.43433380126953,0.8308215141296387,3.1722395420074463,0.01150290947407484,2.0246496200561523,0.005428229458630085,2.7322819232940674,0.7242318391799927,0.01528356596827507
9700.0,9.599999999999982,23.704252243041992,0.8421325087547302,3.1702616214752197,0.010080334730446339,2.058717966079712,0.005829023662954569,2.7468926906585693,0.7700164318084717,0.014166353270411491
9800.0,9.699999999999982,23.718280792236328,0.8697099685668945,3.1815249919891357,0.00972988735884428,2.0813894271850586,0.005640104878693819,2.760352849960327,0.7938223481178284,0.01388984639197588
9900.0,9.799999999999981,23.319862365722656,0.8926148414611816,3.1825084686279297,0.00864869449287653,2.1073570251464844,0.005548211745917797,2.806820869445801,0.801562488079071,0.012695854529738426
10000.0,9.89999999999998,23.513940811157227,0.9176204800605774,3.187434196472168,0.00815540086477995,2.1042675971984863,0.005823526065796614,2.8378875255584717,0.843025803565979,0.013073553331196308
10100.0,9.99999999999998,22.768224716186523,0.9505420923233032,3.1709718704223633,0.008192229084670544,2.1273605823516846,0.006510899402201176,2.8827574253082275,0.8566802740097046,0.013614999130368233
10200.0,10.09999999999998,22.998525619506836,0.9622290134429932,3.189635753631592,0.007421975024044514,2.1599185466766357,0.006156627554446459,2.8979320526123047,0.8802340030670166,0.013098388910293579
10300.0,10.19999999999998,23.219167709350586,0.9885023236274719,3.1992619037628174,0.006614457815885544,2.181403875350952,0.0064549436792731285,2.9138784408569336,0.9097604751586914,0.011958430521190166
10400.0,10.29999999999998,23.109027862548828,1.0347213745117188,3.2133054733276367,0.006654390133917332,2.19286847114563,0.006648693699389696,2.9288206100463867,0.9226926565170288,0.012184727936983109
10500.0,10.399999999999979,22.899269104003906,1.051517128944397,3.2252750396728516,0.005964280571788549,2.2240986824035645,0.007002546917647123,2.9345922470092773,0.9560173749923706,0.011660353280603886
10600.0,10.499999999999979,22.807514190673828,1.067090630531311,3.2112746238708496,0.006307138595730066,2.241652250289917,0.007061765994876623,2.993579626083374,0.9770365357398987,0.012028776109218597
10700.0,10.599999999999978,22.859373092651367,1.0889792442321777,3.2293124198913574,0.005890560802072287,2.2744319438934326,0.0073074218817055225,3.0054566860198975,0.9924353361129761,0.011592244729399681
10800.0,10.699999999999978,22.57003402709961,1.1413830518722534,3.239260196685791,0.006428992375731468,2.272829294204712,0.0077222357504069805,3.0242366790771484,1.0105592012405396,0.01133063342422247
10900.0,10.799999999999978,22.744365692138672,1.1484476327896118,3.235896587371826,0.00604652427136898,2.317741870880127,0.00779778603464365,3.051635265350342,1.0367342233657837,0.011170542798936367
11000.0,10.899999999999977,22.546419143676758,1.1765706539154053,3.253593683242798,0.005762964952737093,2.333113670349121,0.007846334017813206,3.065124273300171,1.061904788017273,0.011353305540978909
11100.0,10.999999999999977,22.3779354095459,1.1920608282089233,3.2551774978637695,0.005487882532179356,2.375741720199585,0.008256213739514351,3.1008002758026123,1.0669034719467163,0.011746914125978947
11200.0,11.099999999999977,22.274524688720703,1.2080845832824707,3.2866737842559814,0.005437559448182583,2.3912479877471924,0.008831596001982689,3.1258385181427,1.0778435468673706,0.010793044231832027
11300.0,11.199999999999976,22.184524536132812,1.2457382678985596,3.273808479309082,0.00525614945217967,2.418370246887207,0.008955913595855236,3.135756015777588,1.1151103973388672,0.011241755448281765
11400.0,11.299999999999976,22.27914047241211,1.249800443649292,3.3078629970550537,0.005025465972721577,2.434919595718384,0.008791626431047916,3.172229766845703,1.1272209882736206,0.01044326089322567
11500.0,11.399999999999975,22.081693649291992,1.285243272781372,3.3112945556640625,0.005033239256590605,2.4557862281799316,0.009447229094803333,3.1902360916137695,1.1477805376052856,0.010732327587902546
11600.0,11.499999999999975,21.990074157714844,1.3033032417297363,3.3155250549316406,0.005104743409901857,2.4794695377349854,0.009769218042492867,3.2234647274017334,1.1655240058898926,0.01147118117660284
11700.0,11.599999999999975,21.864381790161133,1.3471072912216187,3.318662166595459,0.005089912563562393,2.5031678676605225,0.010029586963355541,3.2313263416290283,1.1872646808624268,0.010808191262185574
11800.0,11.699999999999974,21.97319984436035,1.3586677312850952,3.3478026390075684,0.004703641403466463,2.535764455795288,0.010134795680642128,3.2511448860168457,1.1946049928665161,0.011177466250956059
11900.0,11.799999999999974,21.950353622436523,1.3751217126846313,3.3570163249969482,0.004975093062967062,2.545884847640991,0.010967769660055637,3.2813918590545654,1.225235939025879,0.011403466574847698
12000.0,11.899999999999974,21.80529022216797,1.4054515361785889,3.3656070232391357,0.004887637682259083,2.5639562606811523,0.011655892245471478,3.310899257659912,1.2398287057876587,0.01123911701142788
12100.0,11.999999999999973,21.355300903320312,1.439899206161499,3.3562262058258057,0.004632739350199699,2.612752914428711,0.011751104146242142,3.30820894241333,1.2697049379348755,0.011830776929855347
12200.0,12.099999999999973,21.713815689086914,1.4681949615478516,3.3826851844787598,0.005033933091908693,2.613144636154175,0.012603938579559326,3.3362953662872314,1.2829489707946777,0.01114384364336729
12300.0,12.199999999999973,21.61520767211914,1.4776782989501953,3.3892061710357666,0.004377172328531742,2.655419111251831,0.013025453314185143,3.3565304279327393,1.306398868560791,0.011065958067774773
12400.0,12.299999999999972,21.63290786743164,1.505768060684204,3.395253896713257,0.004836807027459145,2.6743006706237793,0.013446936383843422,3.390801191329956,1.3142166137695312,0.01159428246319294
12500.0,12.399999999999972,21.36874771118164,1.526499629020691,3.4239351749420166,0.004820879548788071,2.6776669025421143,0.013942169025540352,3.4152262210845947,1.3373326063156128,0.011649494990706444
12600.0,12.499999999999972,21.255447387695312,1.5390325784683228,3.436323881149292,0.005287555977702141,2.701900005340576,0.01435079611837864,3.4401090145111084,1.3632826805114746,0.011743617244064808
12700.0,12.599999999999971,21.231229782104492,1.568593144416809,3.457561731338501,0.005272051319479942,2.7381246089935303,0.014931721612811089,3.4306719303131104,1.383680820465088,0.01220227126032114
12800.0,12.69999999999997,21.270771026611328,1.5847667455673218,3.4661805629730225,0.004685993772000074,2.771389961242676,0.015147840604186058,3.4572553634643555,1.4015326499938965,0.011949067935347557
12900.0,12.79999999999997,21.57880401611328,1.6111204624176025,3.4782586097717285,0.004995849449187517,2.7808260917663574,0.014714453369379044,3.4921648502349854,1.4179654121398926,0.011442436836659908
13000.0,12.89999999999997,21.04181480407715,1.6318656206130981,3.4957995414733887,0.00491344602778554,2.804196834564209,0.01574951969087124,3.51171612739563,1.4360988140106201,0.011879682540893555
13100.0,12.99999999999997,20.910888671875,1.650752305984497,3.502089500427246,0.004996514413505793,2.8377981185913086,0.015479040332138538,3.527200698852539,1.4618241786956787,0.012021557427942753
13200.0,13.09999999999997,21.072834014892578,1.672715187072754,3.5303566455841064,0.004947804845869541,2.8467328548431396,0.01617143303155899,3.5469889640808105,1.481308937072754,0.012395407073199749
13300.0,13.199999999999969,21.001840591430664,1.677155613899231,3.529741048812866,0.004921675194054842,2.885964870452881,0.016529981046915054,3.5649256706237793,1.5178157091140747,0.012827322818338871
13400.0,13.299999999999969,20.956016540527344,1.7066059112548828,3.539740562438965,0.005410277750343084,2.9213483333587646,0.018437713384628296,3.579714059829712,1.5275441408157349,0.01338118314743042
13500.0,13.399999999999968,20.81914520263672,1.7278964519500732,3.548077344894409,0.005146029870957136,2.9331812858581543,0.018388312309980392,3.6137731075286865,1.5517494678497314,0.012119855731725693
13600.0,13.499999999999968,20.60733413696289,1.7528181076049805,3.5722179412841797,0.005535418633371592,2.929396390914917,0.017946559935808182,3.652592182159424,1.5652936697006226,0.013854077085852623
13700.0,13.599999999999968,20.702539443969727,1.778462290763855,3.5795414447784424,0.006013261619955301,2.9593586921691895,0.019169896841049194,3.6693570613861084,1.586118221282959,0.013886724598705769
13800.0,13.699999999999967,20.56622886657715,1.7931795120239258,3.616656541824341,0.005926667712628841,2.96492075920105,0.02018568478524685,3.6905219554901123,1.6046881675720215,0.013685556128621101
13900.0,13.799999999999967,20.3900203704834,1.8029218912124634,3.641246795654297,0.005640912801027298,2.9924192428588867,0.020695306360721588,3.708780527114868,1.6263902187347412,0.014392230659723282
14000.0,13.899999999999967,20.661645889282227,1.8314462900161743,3.639892101287842,0.004973979666829109,3.0219008922576904,0.02019294537603855,3.7268147468566895,1.6508386135101318,0.01438112836331129
14100.0,13.999999999999966,20.09740447998047,1.8386716842651367,3.6658546924591064,0.006202402524650097,3.0460124015808105,0.02119559235870838,3.7421875,1.6742087602615356,0.015489265322685242
14200.0,14.099999999999966,20.41340446472168,1.8495509624481201,3.6841843128204346,0.006243580020964146,3.079815149307251,0.021004166454076767,3.75704288482666,1.6968153715133667,0.015193401835858822
14300.0,14.199999999999966,20.334091186523438,1.8764705657958984,3.693042516708374,0.005884308833628893,3.0941145420074463,0.022685587406158447,3.7736423015594482,1.7311800718307495,0.015535276383161545
14400.0,14.299999999999965,20.231910705566406,1.921294093132019,3.7018163204193115,0.006703617982566357,3.093599796295166,0.023388143628835678,3.814497709274292,1.732665777206421,0.015097257681190968
14500.0,14.399999999999965,20.148645401000977,1.9299906492233276,3.7144851684570312,0.006285976618528366,3.1345036029815674,0.022686028853058815,3.8187015056610107,1.7662460803985596,0.015982870012521744
14600.0,14.499999999999964,20.338504791259766,1.9489917755126953,3.741962194442749,0.006623134016990662,3.1448066234588623,0.023381307721138,3.8432343006134033,1.7849574089050293,0.014701644890010357
14700.0,14.599999999999964,20.24640655517578,1.9702521562576294,3.7523036003112793,0.006865307688713074,3.1624295711517334,0.025012029334902763,3.8538742065429688,1.8221609592437744,0.01607530750334263
14800.0,14.699999999999964,20.243436813354492,1.9899921417236328,3.771592140197754,0.007287534885108471,3.1898491382598877,0.02537612058222294,3.862942934036255,1.8435646295547485,0.01717129349708557
14900.0,14.799999999999963,20.012224197387695,2.025681972503662,3.797168731689453,0.008040057495236397,3.206158399581909,0.024610262364149094,3.8652167320251465,1.8643701076507568,0.016422901302576065
15000.0,14.899999999999963,19.881591796875,2.0385541915893555,3.8237602710723877,0.007622686680406332,3.2351741790771484,0.025293665006756783,3.886708974838257,1.8745055198669434,0.016208164393901825
15100.0,14.999999999999963,19.933237075805664,2.0626652240753174,3.826892137527466,0.007663589436560869,3.2483792304992676,0.0256484467536211,3.9052679538726807,1.9132810831069946,0.017456190660595894
15200.0,15.099999999999962,19.46477508544922,2.062741994857788,3.861248731613159,0.008221004158258438,3.25826358795166,0.02684258669614792,3.942056179046631,1.9297752380371094,0.01928054727613926
15300.0,15.199999999999962,20.029911041259766,2.091778039932251,3.8567519187927246,0.008842721581459045,3.284595251083374,0.028372278437018394,3.971083641052246,1.9473011493682861,0.01794896461069584
15400.0,15.299999999999962,19.791112899780273,2.099155902862549,3.8748180866241455,0.00951053574681282,3.3170700073242188,0.03016527183353901,3.9806714057922363,1.9773032665252686,0.019817907363176346
15500.0,15.399999999999961,19.640987396240234,2.118360996246338,3.882603406906128,0.008865115232765675,3.352787494659424,0.030701037496328354,3.9879820346832275,2.006812810897827,0.01901695504784584
15600.0,15.499999999999961,19.35748863220215,2.136714220046997,3.9153499603271484,0.009243412874639034,3.3555352687835693,0.03369162976741791,4.022684097290039,2.0145280361175537,0.02045692689716816
15700.0,15.59999999999996,19.502925872802734,2.141990900039673,3.927933692932129,0.009902280755341053,3.383721113204956,0.03550352156162262,4.048281669616699,2.038630962371826,0.02173473872244358
15800.0,15.69999999999996,19.61492347717285,2.161332130432129,3.934603214263916,0.010286311618983746,3.4076151847839355,0.03262653201818466,4.074261665344238,2.065748929977417,0.020280031487345695
15900.0,15.79999999999996,19.485286712646484,2.1875274181365967,3.9618945121765137,0.010187619365751743,3.4136600494384766,0.035250816494226456,4.090369701385498,2.0847859382629395,0.02125389315187931
16000.0,15.89999999999996,19.6556396484375,2.2004432678222656,3.965196132659912,0.010385519824922085,3.455932855606079,0.03613020107150078,4.108407020568848,2.1082558631896973,0.021509794518351555
16100.0,15.99999999999996,19.391498565673828,2.215132474899292,3.9914937019348145,0.011226493865251541,3.4668750762939453,0.03835604339838028,4.131533622741699,2.1274514198303223,0.02483530528843403
16200.0,16.09999999999996,19.17942237854004,2.2225253582000732,4.004888534545898,0.010520236566662788,3.4981906414031982,0.03845515474677086,4.161594867706299,2.1504201889038086,0.021788902580738068
16300.0,16.19999999999996,19.135665893554688,2.2578561305999756,4.015686511993408,0.010894878767430782,3.513486623764038,0.03974168002605438,4.16896390914917,2.1746983528137207,0.023233607411384583
16400.0,16.29999999999996,19.2651309967041,2.2740840911865234,4.02077054977417,0.012200064025819302,3.526559829711914,0.046608734875917435,4.192627906799316,2.207902193069458,0.026134857907891273
16500.0,16.399999999999963,19.20231056213379,2.2814297676086426,4.055299758911133,0.013208654709160328,3.5571348667144775,0.044378459453582764,4.202044486999512,2.2252957820892334,0.02612580917775631
16600.0,16.499999999999964,19.145334243774414,2.31459379196167,4.082149982452393,0.012984536588191986,3.561361312866211,0.04365883022546768,4.219249725341797,2.2440741062164307,0.02591801807284355
16700.0,16.599999999999966,19.175609588623047,2.3415300846099854,4.095739841461182,0.013738482259213924,3.5699241161346436,0.044744886457920074,4.237731456756592,2.277024507522583,0.025927994400262833
16800.0,16.699999999999967,18.92182159423828,2.36649489402771,4.115485191345215,0.013607880100607872,3.586411714553833,0.05406699329614639,4.244962692260742,2.298649311065674,0.027271725237369537
16900.0,16.79999999999997,19.068689346313477,2.3671436309814453,4.118136882781982,0.014610636979341507,3.6396539211273193,0.05454690009355545,4.266345977783203,2.3172903060913086,0.0282285213470459
17000.0,16.89999999999997,19.196693420410156,2.3852343559265137,4.133441925048828,0.015560860745608807,3.6532793045043945,0.059902507811784744,4.296150207519531,2.3313231468200684,0.02909870073199272
17100.0,16.99999999999997,18.80377960205078,2.4135825634002686,4.160340785980225,0.013462687842547894,3.6689891815185547,0.05915369838476181,4.3055949211120605,2.3567991256713867,0.02872523106634617
17200.0,17.099999999999973,18.6306209564209,2.4436919689178467,4.172757148742676,0.015013006515800953,3.687167167663574,0.06073765829205513,4.326388835906982,2.3730990886688232,0.02833632193505764
17300.0,17.199999999999974,18.726882934570312,2.4561452865600586,4.196529865264893,0.015842923894524574,3.6896796226501465,0.0625796839594841,4.3509345054626465,2.4023115634918213,0.031468454748392105
17400.0,17.299999999999976,18.690126419067383,2.465985059738159,4.2058563232421875,0.016341574490070343,3.7182257175445557,0.0655406042933464,4.376404762268066,2.4217820167541504,0.03562786057591438
17500.0,17.399999999999977,18.94350242614746,2.455775499343872,4.22829532623291,0.016367502510547638,3.7506043910980225,0.06598616391420364,4.396622657775879,2.457263708114624,0.03500904515385628
17600.0,17.49999999999998,18.84554100036621,2.4919850826263428,4.238409519195557,0.0177947748452425,3.754880428314209,0.07626072317361832,4.412693023681641,2.4769396781921387,0.035925354808568954
17700.0,17.59999999999998,18.492210388183594,2.5137577056884766,4.253211498260498,0.01963680423796177,3.7902727127075195,0.08090853691101074,4.412032604217529,2.4944674968719482,0.040301598608493805
17800.0,17.69999999999998,18.707504272460938,2.5330448150634766,4.286159992218018,0.018855320289731026,3.790620803833008,0.08339453488588333,4.4281721115112305,2.5241196155548096,0.03996022790670395
17900.0,17.799999999999983,18.679044723510742,2.5487170219421387,4.293909549713135,0.020367955788969994,3.8190102577209473,0.08477544039487839,4.4492082595825195,2.5488317012786865,0.040892623364925385
18000.0,17.899999999999984,18.6114559173584,2.5610969066619873,4.325637340545654,0.019568633288145065,3.844743251800537,0.08934173732995987,4.4661126136779785,2.558326005935669,0.038984399288892746
18100.0,17.999999999999986,18.32985496520996,2.5910651683807373,4.328122615814209,0.020335253328084946,3.852890968322754,0.09774540364742279,4.485548496246338,2.586164951324463,0.04315980151295662
18200.0,18.099999999999987,18.165576934814453,2.6070313453674316,4.3548150062561035,0.020030831918120384,3.8810784816741943,0.10285351425409317,4.494970798492432,2.596259355545044,0.047939419746398926
18300.0,18.19999999999999,18.439485549926758,2.6206729412078857,4.354739665985107,0.02267388068139553,3.905900001525879,0.1089315414428711,4.522303581237793,2.628091812133789,0.04226455092430115
18400.0,18.29999999999999,18.221128463745117,2.6202268600463867,4.402057647705078,0.02227271907031536,3.913289785385132,0.1129578948020935,4.5417890548706055,2.644796133041382,0.04683949053287506
18500.0,18.39999999999999,18.628677368164062,2.6497035026550293,4.403007984161377,0.022288940846920013,3.9360992908477783,0.12062851339578629,4.547071933746338,2.677639961242676,0.04872551187872887
18600.0,18.499999999999993,18.225671768188477,2.660170793533325,4.421668529510498,0.02833373472094536,3.952251672744751,0.1349540501832962,4.56745719909668,2.690964698791504,0.0505920946598053
18700.0,18.599999999999994,18.41245460510254,2.6938343048095703,4.429900169372559,0.02765774168074131,3.9769768714904785,0.1425340324640274,4.571176528930664,2.7114527225494385,0.05130142718553543
18800.0,18.699999999999996,18.133081436157227,2.7038962841033936,4.467015743255615,0.028894012793898582,3.978437900543213,0.15866830945014954,4.588408470153809,2.7226715087890625,0.056260645389556885
18900.0,18.799999999999997,18.222915649414062,2.7254159450531006,4.47387170791626,0.02965099737048149,3.9989254474639893,0.17268206179141998,4.596993923187256,2.747525215148926,0.05811399966478348
19000.0,18.9,18.127172470092773,2.7311296463012695,4.485326766967773,0.03417859598994255,4.031019687652588,0.18117983639240265,4.6232709884643555,2.7596194744110107,0.059037595987319946
19100.0,19.0,17.866247177124023,2.7488327026367188,4.489874839782715,0.03793827071785927,4.046514987945557,0.1966736912727356,4.639535903930664,2.7779459953308105,0.06549987941980362
19200.0,19.1,17.68924903869629,2.7739100456237793,4.510819435119629,0.035255610942840576,4.072690010070801,0.20626135170459747,4.642145156860352,2.798532724380493,0.06492691487073898
19300.0,19.200000000000003,17.85755157470703,2.803745985031128,4.529767990112305,0.03578311949968338,4.07199764251709,0.22149844467639923,4.668386936187744,2.8085319995880127,0.06502574682235718
19400.0,19.300000000000004,17.858137130737305,2.8078880310058594,4.556240081787109,0.0336989089846611,4.090517044067383,0.2361079901456833,4.685606956481934,2.8284313678741455,0.06760318577289581
19500.0,19.400000000000006,18.069042205810547,2.82857608795166,4.576742172241211,0.03816532716155052,4.095939636230469,0.25208356976509094,4.700927257537842,2.839233160018921,0.07303693145513535
19600.0,19.500000000000007,18.1506404876709,2.8322465419769287,4.557114601135254,0.04165061563253403,4.126856803894043,0.28095659613609314,4.713743686676025,2.8731284141540527,0.07904668897390366
19700.0,19.60000000000001,17.89982795715332,2.846881151199341,4.591679573059082,0.04757938161492348,4.144508361816406,0.30726656317710876,4.7012128829956055,2.879000186920166,0.08613257855176926
19800.0,19.70000000000001,17.908889770507812,2.8675284385681152,4.604405403137207,0.04596909135580063,4.153817653656006,0.3238898515701294,4.726502418518066,2.893317461013794,0.09063404053449631
19900.0,19.80000000000001,17.794723510742188,2.8830227851867676,4.622007369995117,0.04527420178055763,4.172325611114502,0.3513885736465454,4.731818199157715,2.9079625606536865,0.09066615253686905
20000.0,19.900000000000013,17.895387649536133,2.9096758365631104,4.626601219177246,0.04613105207681656,4.183265209197998,0.3709230124950409,4.755399227142334,2.919389486312866,0.09347075968980789


==> figures/capacity/isotropic_capacity.csv <==
step,C,rec,kl1,kl2,kl3,kl4,kl5,kl6,kl7,kl8
100.0,0.0,62.48739242553711,0.009742101654410362,0.17835719883441925,0.17931267619132996,0.08055203408002853,0.15695232152938843,0.06795243918895721,0.01059294305741787,0.11282864958047867
200.0,0.1,48.23250961303711,0.006950832903385162,0.07797136157751083,0.07037283480167389,0.03954950347542763,0.0725732371211052,0.040820855647325516,0.007698547560721636,0.05388818308711052
300.0,0.2,45.221946716308594,0.009073995985090733,0.045356761664152145,0.03477248549461365,0.023176439106464386,0.04481927677989006,0.026311837136745453,0.0067327325232326984,0.03252493217587471
400.0,0.30000000000000004,43.28864669799805,0.017481060698628426,0.054120857268571854,0.04294711351394653,0.03723685443401337,0.052069440484046936,0.0399576760828495,0.015478000044822693,0.04214135557413101
500.0,0.4,41.166263580322266,0.029417889192700386,0.0627453401684761,0.05160755664110184,0.0595330148935318,0.056231532245874405,0.05852631852030754,0.027687933295965195,0.053234875202178955
600.0,0.5,40.103172302246094,0.045209504663944244,0.06873778998851776,0.05956710875034332,0.0795862078666687,0.05851857364177704,0.08255111426115036,0.037383243441581726,0.06707080453634262
700.0,0.6,39.17355728149414,0.06018781661987305,0.0775347352027893,0.07467548549175262,0.09234736114740372,0.06380210816860199,0.10250403732061386,0.04724487289786339,0.08200409263372421
800.0,0.7,38.810455322265625,0.07505758106708527,0.08605001121759415,0.08670837432146072,0.1030215322971344,0.07202190905809402,0.11989819258451462,0.06000196561217308,0.09818495810031891
900.0,0.7999999999999999,38.01862716674805,0.08104285597801208,0.09922201186418533,0.096680648624897,0.10692529380321503,0.07663924247026443,0.15529821813106537,0.06637407094240189,0.12123565375804901
1000.0,0.8999999999999999,37.480918884277344,0.0750901848077774,0.15757307410240173,0.09367406368255615,0.09796036034822464,0.07936667650938034,0.1847648024559021,0.07112033665180206,0.14908097684383392
1100.0,0.9999999999999999,36.47521209716797,0.06850339472293854,0.2174828052520752,0.10419455915689468,0.09127944707870483,0.0781269520521164,0.20507016777992249,0.07155142724514008,0.1742340624332428
1200.0,1.0999999999999999,35.95956802368164,0.06448819488286972,0.24766738712787628,0.1261596381664276,0.09413764625787735,0.08283784240484238,0.2273891419172287,0.07598204165697098,0.19510920345783234
1300.0,1.2,35.36992263793945,0.06734465062618256,0.27282699942588806,0.1425553411245346,0.09770983457565308,0.09050970524549484,0.2445107400417328,0.08722465485334396,0.21230635046958923
1400.0,1.3,35.13267517089844,0.07174764573574066,0.27757588028907776,0.16412878036499023,0.10266746580600739,0.09747263044118881,0.27602142095565796,0.09683447331190109,0.22805342078208923
1500.0,1.4000000000000001,34.644287109375,0.0792493149638176,0.2848854064941406,0.17400622367858887,0.1140182837843895,0.10661289095878601,0.30423417687416077,0.10228576511144638,0.24956664443016052
1600.0,1.5000000000000002,34.415828704833984,0.08717988431453705,0.30098268389701843,0.18317942321300507,0.12431104481220245,0.11287595331668854,0.33106786012649536,0.11344370245933533,0.26579388976097107
1700.0,1.6000000000000003,33.87260437011719,0.094278983771801,0.31961801648139954,0.19435910880565643,0.13328127562999725,0.12084943801164627,0.35298120975494385,0.12336304783821106,0.27990278601646423
1800.0,1.7000000000000004,33.8629264831543,0.1021295040845871,0.33141791820526123,0.21118903160095215,0.1430106908082962,0.13099955022335052,0.3764142394065857,0.12922577559947968,0.29403021931648254
1900.0,1.8000000000000005,33.30881118774414,0.1063975840806961,0.34300515055656433,0.22484633326530457,0.15139693021774292,0.14034514129161835,0.4014873802661896,0.13525846600532532,0.31321248412132263
2000.0,1.9000000000000006,33.249000549316406,0.1143704205751419,0.35751181840896606,0.2435966581106186,0.162538543343544,0.1469084769487381,0.419590026140213,0.14330606162548065,0.33003315329551697
2100.0,2.0000000000000004,32.80454635620117,0.1229851096868515,0.37512922286987305,0.2624385356903076,0.17428652942180634,0.15555372834205627,0.4320210814476013,0.15327733755111694,0.3424714207649231
2200.0,2.1000000000000005,32.724727630615234,0.1305258572101593,0.39222294092178345,0.27903297543525696,0.18462109565734863,0.16500484943389893,0.44686445593833923,0.16718722879886627,0.35297471284866333
2300.0,2.2000000000000006,32.19895935058594,0.14401546120643616,0.4074222147464752,0.2900514602661133,0.19769136607646942,0.17559804022312164,0.4571211040019989,0.17654167115688324,0.36663246154785156
2400.0,2.3000000000000007,31.769868850708008,0.1528986096382141,0.43354183435440063,0.2966328263282776,0.20628245174884796,0.18738558888435364,0.4655874967575073,0.19147726893424988,0.3817025125026703
2500.0,2.400000000000001,32.4433479309082,0.16524626314640045,0.454998642206192,0.30156248807907104,0.21568822860717773,0.19939997792243958,0.4856654405593872,0.2062581330537796,0.39072945713996887
2600.0,2.500000000000001,31.805715560913086,0.16811995208263397,0.4627748131752014,0.3019298315048218,0.2196064442396164,0.2079870104789734,0.49528104066848755,0.25555160641670227,0.4079604148864746
2700.0,2.600000000000001,31.327438354492188,0.16762830317020416,0.48742008209228516,0.30270522832870483,0.22060216963291168,0.215889111161232,0.47702109813690186,0.3420945703983307,0.4077244699001312
2800.0,2.700000000000001,31.570493698120117,0.1698673516511917,0.504957377910614,0.3013465702533722,0.2280936986207962,0.21930986642837524,0.4687418043613434,0.41137662529945374,0.41869840025901794
2900.0,2.800000000000001,31.179487228393555,0.17982298135757446,0.5257666110992432,0.30356279015541077,0.23233211040496826,0.22875472903251648,0.47161373496055603,0.452663391828537,0.4264145493507385
3000.0,2.9000000000000012,31.1607608795166,0.1893039494752884,0.5419726371765137,0.3109615743160248,0.23975300788879395,0.2383703887462616,0.47716137766838074,0.494892418384552,0.428178608417511
3100.0,3.0000000000000013,30.92788314819336,0.1980750560760498,0.5525912642478943,0.3277926743030548,0.2474607676267624,0.24460920691490173,0.4869437515735626,0.5153325200080872,0.44753193855285645
3200.0,3.1000000000000014,30.559524536132812,0.20795410871505737,0.5564673542976379,0.34296226501464844,0.2630428075790405,0.2537921667098999,0.4985705614089966,0.5450399518013,0.45629599690437317
3300.0,3.2000000000000015,30.2721004486084,0.21754474937915802,0.5814822316169739,0.34977418184280396,0.26838627457618713,0.26474007964134216,0.49832403659820557,0.5644391179084778,0.47633907198905945
3400.0,3.3000000000000016,30.030916213989258,0.2302141636610031,0.5931590795516968,0.3626762330532074,0.28261783719062805,0.27743756771087646,0.5106245279312134,0.5750399231910706,0.48881036043167114
3500.0,3.4000000000000017,30.131696701049805,0.24749235808849335,0.5865964889526367,0.37776726484298706,0.2979907691478729,0.28881189227104187,0.5252552032470703,0.6003121733665466,0.49843770265579224
3600.0,3.5000000000000018,30.141664505004883,0.2653028964996338,0.5988094806671143,0.3937082886695862,0.3231828212738037,0.3029588758945465,0.5299018621444702,0.6166204810142517,0.49218061566352844
3700.0,3.600000000000002,30.36119842529297,0.2774723768234253,0.6143872141838074,0.3909238874912262,0.35148775577545166,0.31948572397232056,0.5258301496505737,0.6276057958602905,0.5151014924049377
3800.0,3.700000000000002,29.464818954467773,0.28735336661338806,0.6120352745056152,0.40389305353164673,0.37587305903434753,0.33604350686073303,0.5506903529167175,0.6420182585716248,0.5144996643066406
3900.0,3.800000000000002,29.585298538208008,0.3064897060394287,0.6202516555786133,0.40817850828170776,0.40157416462898254,0.3534975051879883,0.5436226725578308,0.656389594078064,0.534770131111145
4000.0,3.900000000000002,29.568687438964844,0.3180660009384155,0.6304206252098083,0.42200997471809387,0.426448255777359,0.3663015067577362,0.5587536096572876,0.6585403680801392,0.544609010219574
4100.0,4.000000000000002,29.18881607055664,0.33145013451576233,0.6269338726997375,0.43630674481391907,0.4409807622432709,0.3832872211933136,0.5682718753814697,0.6783615350723267,0.563055157661438
4200.0,4.100000000000001,28.913965225219727,0.34151679277420044,0.642737090587616,0.4477737843990326,0.47045639157295227,0.3940393626689911,0.5719912052154541,0.6883488893508911,0.5710018277168274
4300.0,4.200000000000001,29.124231338500977,0.35899677872657776,0.6481022238731384,0.45906156301498413,0.4902580976486206,0.40243786573410034,0.5779414176940918,0.7080819606781006,0.5836755037307739
4400.0,4.300000000000001,28.873350143432617,0.3685145676136017,0.6549775004386902,0.4782489240169525,0.5123095512390137,0.4163891673088074,0.5915936231613159,0.7214957475662231,0.588185727596283
4500.0,4.4,28.63485336303711,0.3870426416397095,0.6652100086212158,0.49385425448417664,0.526702344417572,0.42874962091445923,0.5963613986968994,0.7171610593795776,0.6127467751502991
4600.0,4.5,28.6741943359375,0.4000154733657837,0.6790794730186462,0.511138379573822,0.5522406697273254,0.43834882974624634,0.6116781830787659,0.7232056260108948,0.6150112748146057
4700.0,4.6,28.364606857299805,0.41237616539001465,0.6933438181877136,0.5275276899337769,0.5671626925468445,0.44964179396629333,0.6175530552864075,0.7348873019218445,0.6301299333572388
4800.0,4.699999999999999,28.181716918945312,0.4233761727809906,0.702065646648407,0.5477139353752136,0.5737228393554688,0.4667115807533264,0.6298722624778748,0.7448887825012207,0.6437662839889526
4900.0,4.799999999999999,28.398691177368164,0.43506425619125366,0.7217631936073303,0.5674862861633301,0.5907514691352844,0.4731612801551819,0.6387107968330383,0.7470142841339111,0.6568511724472046
5000.0,4.899999999999999,28.18512725830078,0.4502820372581482,0.7295613884925842,0.5894217491149902,0.6114307641983032,0.4891517162322998,0.6568767428398132,0.7420426607131958,0.6647549867630005
5100.0,4.999999999999998,27.6715145111084,0.45958662033081055,0.7444667816162109,0.6212897896766663,0.6232256889343262,0.4886004328727722,0.6506722569465637,0.7624596953392029,0.6809830069541931
5200.0,5.099999999999998,27.57392120361328,0.4730377793312073,0.755248486995697,0.6334329843521118,0.6440220475196838,0.5033137798309326,0.6811577081680298,0.7582886815071106,0.6841313242912292
5300.0,5.1999999999999975,27.306785583496094,0.49283427000045776,0.7544873952865601,0.6549675464630127,0.6596426963806152,0.513636589050293,0.6837594509124756,0.7702662944793701,0.7019332647323608
5400.0,5.299999999999997,27.84856605529785,0.5083354115486145,0.7710433006286621,0.6814789175987244,0.6737726330757141,0.5162688493728638,0.697946310043335,0.7818173766136169,0.7050602436065674
5500.0,5.399999999999997,27.515405654907227,0.5208033919334412,0.786263108253479,0.6995798349380493,0.6896536350250244,0.529943585395813,0.6998704075813293,0.7910702228546143,0.7151181101799011
5600.0,5.4999999999999964,27.53943634033203,0.5315983295440674,0.7800635695457458,0.7219917178153992,0.7034057378768921,0.5453919172286987,0.7291117310523987,0.7937445044517517,0.7293235063552856
5700.0,5.599999999999996,27.302892684936523,0.5538377165794373,0.804078221321106,0.7256014943122864,0.714393675327301,0.5483733415603638,0.7365075349807739,0.8044745326042175,0.7465206980705261
5800.0,5.699999999999996,27.101957321166992,0.5696646571159363,0.8014121055603027,0.7387237548828125,0.7305277585983276,0.5752812623977661,0.7413728833198547,0.8110602498054504,0.7679390907287598
5900.0,5.799999999999995,27.015172958374023,0.5805469751358032,0.8146678805351257,0.7630972862243652,0.7508084774017334,0.5774804949760437,0.7439897656440735,0.8291087746620178,0.7761790752410889
6000.0,5.899999999999995,27.181554794311523,0.5977530479431152,0.8278769254684448,0.7763376235961914,0.766695499420166,0.5904109477996826,0.7547948956489563,0.8319801688194275,0.7948088645935059
6100.0,5.999999999999995,26.501724243164062,0.6094766855239868,0.8206332325935364,0.8001835942268372,0.7813565731048584,0.6131615042686462,0.7737600803375244,0.8383574485778809,0.8017432689666748
6200.0,6.099999999999994,26.359609603881836,0.6225905418395996,0.8205681443214417,0.8094967007637024,0.7929583787918091,0.6279104351997375,0.7689802050590515,0.8530288934707642,0.8432875275611877
6300.0,6.199999999999994,26.392240524291992,0.638363778591156,0.840144157409668,0.8121851682662964,0.8046393394470215,0.6434798836708069,0.7892468571662903,0.8635290265083313,0.8490094542503357
6400.0,6.299999999999994,26.3352108001709,0.6489027738571167,0.8532845973968506,0.8124569058418274,0.8208087682723999,0.6522735357284546,0.7988490462303162,0.8886463046073914,0.8636653423309326
6500.0,6.399999999999993,26.351844787597656,0.6653396487236023,0.8635392785072327,0.8409363031387329,0.8243269324302673,0.6668807864189148,0.8066052794456482,0.8848581314086914,0.8842453956604004
6600.0,6.499999999999993,26.148183822631836,0.6697279214859009,0.8722451329231262,0.8577783107757568,0.8481853604316711,0.685550332069397,0.8124791979789734,0.8993018269538879,0.8984606266021729
6700.0,6.5999999999999925,26.208364486694336,0.6906363368034363,0.8851158022880554,0.8611730337142944,0.8483966588973999,0.6928900480270386,0.8331425786018372,0.9181739091873169,0.9107075929641724
6800.0,6.699999999999992,25.891759872436523,0.6923696398735046,0.8965253829956055,0.8730519413948059,0.861623227596283,0.7063798308372498,0.8526598811149597,0.9234355688095093,0.9346469640731812
6900.0,6.799999999999992,25.971454620361328,0.719668447971344,0.9050359129905701,0.8814590573310852,0.8782550096511841,0.7289116382598877,0.8674319386482239,0.9232736229896545,0.9371660351753235
7000.0,6.8999999999999915,25.511899948120117,0.7282994389533997,0.9230722784996033,0.893695592880249,0.8832767605781555,0.736849308013916,0.8693658113479614,0.9473521709442139,0.9585312604904175
7100.0,6.999999999999991,25.326034545898438,0.7454979419708252,0.9316707849502563,0.9077274203300476,0.9148066639900208,0.7467975616455078,0.8651150465011597,0.9591820240020752,0.969947874546051
7200.0,7.099999999999991,25.429216384887695,0.7550778985023499,0.9680683612823486,0.9197640419006348,0.9113065600395203,0.7558656334877014,0.8874499201774597,0.9612902402877808,0.9823448061943054
7300.0,7.19999999999999,25.298830032348633,0.7641113996505737,0.9531129598617554,0.9332267642021179,0.9301052689552307,0.77219557762146,0.9018906950950623,0.9916517734527588,0.9943893551826477
7400.0,7.29999999999999,25.193988800048828,0.7850697636604309,0.9605298042297363,0.9536250233650208,0.9378343820571899,0.7889645099639893,0.9121474623680115,0.9969439506530762,1.0054651498794556
7500.0,7.39999999999999,25.016145706176758,0.7993608713150024,0.9871330261230469,0.959646463394165,0.9638839960098267,0.7910601496696472,0.9171462059020996,1.0040429830551147,1.0170414447784424
7600.0,7.499999999999989,25.083703994750977,0.8126195073127747,0.9951285123825073,0.9669936299324036,0.9670718908309937,0.8106949925422668,0.9429298639297485,1.0050617456436157,1.0399020910263062
7700.0,7.599999999999989,25.190654754638672,0.8275019526481628,1.0157067775726318,0.9842093586921692,0.9781105518341064,0.8190276026725769,0.937304675579071,1.0235852003097534,1.060423493385315
7800.0,7.699999999999989,25.21390151977539,0.8376171588897705,1.0307170152664185,0.9974511861801147,0.9903856515884399,0.8320921659469604,0.9496307373046875,1.0393706560134888,1.0603666305541992
7900.0,7.799999999999988,24.61429214477539,0.8505058884620667,1.041591763496399,0.9993757605552673,0.9966810345649719,0.8470364212989807,0.967580258846283,1.057963252067566,1.0798721313476562
8000.0,7.899999999999988,24.4526309967041,0.874480664730072,1.0461697578430176,1.0197662115097046,1.0072468519210815,0.8543225526809692,0.9818431735038757,1.0563242435455322,1.1010408401489258
8100.0,7.999999999999988,24.57357406616211,0.8912304639816284,1.0649943351745605,1.028364658355713,1.0227195024490356,0.8687271475791931,0.9910980463027954,1.070027470588684,1.102034091949463
8200.0,8.099999999999987,23.914457321166992,0.8950415849685669,1.0786670446395874,1.0401256084442139,1.0342817306518555,0.8831093907356262,1.0043134689331055,1.0865604877471924,1.1185762882232666
8300.0,8.199999999999987,24.441579818725586,0.91473388671875,1.0865775346755981,1.0510039329528809,1.0335395336151123,0.9025632739067078,1.017563819885254,1.103073239326477,1.1296188831329346
8400.0,8.299999999999986,24.030900955200195,0.9401465058326721,1.1078028678894043,1.0481507778167725,1.0530081987380981,0.9102827310562134,1.032960057258606,1.103969931602478,1.1443895101547241
8500.0,8.399999999999986,24.127613067626953,0.955687403678894,1.1100515127182007,1.0803182125091553,1.066356897354126,0.9261717796325684,1.0410561561584473,1.1197230815887451,1.143148422241211
8600.0,8.499999999999986,23.831066131591797,0.9593700170516968,1.132805585861206,1.0888442993164062,1.068725347518921,0.9425744414329529,1.0584118366241455,1.1216518878936768,1.1682400703430176
8700.0,8.599999999999985,24.035982131958008,0.9770230650901794,1.1532753705978394,1.0908567905426025,1.0771931409835815,0.9508136510848999,1.0848652124404907,1.1364835500717163,1.1740021705627441
8800.0,8.699999999999985,23.779237747192383,0.9857644438743591,1.1492382287979126,1.106899619102478,1.091672658920288,0.964523434638977,1.0908552408218384,1.1584298610687256,1.200294852256775
8900.0,8.799999999999985,24.056743621826172,1.0070029497146606,1.1752089262008667,1.1130636930465698,1.1010326147079468,0.9850580096244812,1.0956884622573853,1.1562570333480835,1.2133039236068726
9000.0,8.899999999999984,23.7166690826416,1.0249061584472656,1.1738617420196533,1.1206384897232056,1.127409815788269,0.9981994032859802,1.1209064722061157,1.1704517602920532,1.208932876586914
9100.0,8.999999999999984,23.254833221435547,1.0385565757751465,1.188802719116211,1.140882968902588,1.1208854913711548,1.0126901865005493,1.1309232711791992,1.1796982288360596,1.2349722385406494
9200.0,9.099999999999984,23.275012969970703,1.051917314529419,1.1987409591674805,1.1536645889282227,1.1459980010986328,1.0168787240982056,1.1393626928329468,1.1808902025222778,1.2583833932876587
9300.0,9.199999999999983,23.236427307128906,1.0721912384033203,1.208940863609314,1.168005108833313,1.1523313522338867,1.0415128469467163,1.142252802848816,1.2033932209014893,1.2596722841262817
9400.0,9.299999999999983,23.069011688232422,1.077057957649231,1.2189861536026,1.1679226160049438,1.163467526435852,1.0557618141174316,1.180661678314209,1.2191376686096191,1.2638968229293823
9500.0,9.399999999999983,23.16168975830078,1.0969669818878174,1.2421727180480957,1.1806639432907104,1.1680222749710083,1.0667264461517334,1.1841790676116943,1.2277343273162842,1.2797144651412964
9600.0,9.499999999999982,22.791725158691406,1.1061060428619385,1.246749758720398,1.1970933675765991,1.194496750831604,1.0847524404525757,1.1983513832092285,1.2365546226501465,1.2821600437164307
9700.0,9.599999999999982,23.05585289001465,1.1251530647277832,1.260299801826477,1.201880931854248,1.202797770500183,1.1034390926361084,1.2215454578399658,1.2397488355636597,1.2923152446746826
9800.0,9.699999999999982,22.988426208496094,1.137811541557312,1.2515655755996704,1.215958595275879,1.214341163635254,1.1192121505737305,1.2181286811828613,1.2701947689056396,1.3168599605560303
9900.0,9.799999999999981,22.633134841918945,1.143626093864441,1.2826943397521973,1.225990653038025,1.2221171855926514,1.1296923160552979,1.2425014972686768,1.2670366764068604,1.3294659852981567
10000.0,9.89999999999998,22.8194580078125,1.1539530754089355,1.3006421327590942,1.2510570287704468,1.2325162887573242,1.1452786922454834,1.253401517868042,1.282668113708496,1.3237857818603516
10100.0,9.99999999999998,22.0498104095459,1.1694093942642212,1.3088767528533936,1.252089023590088,1.240051507949829,1.1624692678451538,1.2627819776535034,1.298505425453186,1.3501322269439697
10200.0,10.09999999999998,22.292856216430664,1.179565191268921,1.317522406578064,1.2753863334655762,1.26701021194458,1.1767646074295044,1.271116852760315,1.2901195287704468,1.36216139793396
10300.0,10.19999999999998,22.486862182617188,1.191894292831421,1.338714599609375,1.2775474786758423,1.2753909826278687,1.193153977394104,1.2799087762832642,1.324108362197876,1.3614908456802368
10400.0,10.29999999999998,22.360342025756836,1.2060354948043823,1.3386154174804688,1.2741634845733643,1.2870063781738281,1.2113536596298218,1.2995129823684692,1.33040189743042,1.3964816331863403
10500.0,10.399999999999979,22.105722427368164,1.218430519104004,1.3579624891281128,1.2978904247283936,1.2913256883621216,1.215385913848877,1.303409218788147,1.3496280908584595,1.4066286087036133
10600.0,10.499999999999979,22.03595542907715,1.2283843755722046,1.3728703260421753,1.3130966424942017,1.3191287517547607,1.2350720167160034,1.3158732652664185,1.3499929904937744,1.4076364040374756
10700.0,10.599999999999978,22.070472717285156,1.2609360218048096,1.3743666410446167,1.3214061260223389,1.3163585662841797,1.2412350177764893,1.322633981704712,1.3746592998504639,1.4272456169128418
10800.0,10.699999999999978,21.790430068969727,1.257141351699829,1.3910107612609863,1.3359570503234863,1.3367571830749512,1.2605388164520264,1.332452654838562,1.3841819763183594,1.439182996749878
10900.0,10.799999999999978,21.897602081298828,1.2713868618011475,1.4052209854125977,1.3448927402496338,1.3476446866989136,1.277115821838379,1.3630809783935547,1.3958278894424438,1.4345186948776245
11000.0,10.899999999999977,21.716964721679688,1.2806740999221802,1.4192652702331543,1.3547600507736206,1.3607370853424072,1.2917213439941406,1.36754310131073,1.4046522378921509,1.4593337774276733
11100.0,10.999999999999977,21.55908966064453,1.3010252714157104,1.4290117025375366,1.358856201171875,1.3777642250061035,1.3060029745101929,1.3872325420379639,1.4100695848464966,1.469596028327942
11200.0,11.099999999999977,21.440889358520508,1.3120448589324951,1.4451714754104614,1.3782232999801636,1.3810396194458008,1.317297101020813,1.394060492515564,1.4389777183532715,1.470058560371399
11300.0,11.199999999999976,21.33658218383789,1.3214589357376099,1.4498780965805054,1.3916985988616943,1.395893931388855,1.334078073501587,1.4001535177230835,1.4389300346374512,1.5041252374649048
11400.0,11.299999999999976,21.402807235717773,1.3439081907272339,1.4609392881393433,1.4049956798553467,1.41287362575531,1.3501702547073364,1.4009398221969604,1.463609218597412,1.498635172843933
11500.0,11.399999999999975,21.18698501586914,1.3424668312072754,1.4745641946792603,1.4101589918136597,1.421268105506897,1.3485031127929688,1.4432051181793213,1.4791338443756104,1.5180922746658325
11600.0,11.499999999999975,21.160947799682617,1.3709793090820312,1.5004236698150635,1.4222700595855713,1.4175468683242798,1.3706355094909668,1.4462908506393433,1.4778984785079956,1.528140902519226
11700.0,11.599999999999975,20.950593948364258,1.3742340803146362,1.502719521522522,1.433843970298767,1.4456413984298706,1.3829494714736938,1.4580564498901367,1.4921808242797852,1.5480607748031616
11800.0,11.699999999999974,21.056821823120117,1.3905380964279175,1.5257830619812012,1.4411917924880981,1.4598617553710938,1.3936057090759277,1.4585293531417847,1.5153486728668213,1.5512988567352295
11900.0,11.799999999999974,21.010461807250977,1.4031343460083008,1.5258649587631226,1.4753365516662598,1.4711122512817383,1.4059470891952515,1.4655773639678955,1.5164951086044312,1.5740526914596558
12000.0,11.899999999999974,20.863954544067383,1.417454481124878,1.538271427154541,1.467925786972046,1.4804803133010864,1.424848198890686,1.483373999595642,1.5295952558517456,1.5900390148162842
12100.0,11.999999999999973,20.306354522705078,1.4265984296798706,1.5536197423934937,1.4859099388122559,1.4931343793869019,1.441483736038208,1.5036991834640503,1.542360544204712,1.5874793529510498
12200.0,12.099999999999973,20.73099136352539,1.4483345746994019,1.5749156475067139,1.4926087856292725,1.5005053281784058,1.451109528541565,1.5091640949249268,1.560322880744934,1.59690260887146
12300.0,12.199999999999973,20.576303482055664,1.451203465461731,1.582397699356079,1.5098283290863037,1.5163928270339966,1.457257866859436,1.5170936584472656,1.580209732055664,1.6208226680755615
12400.0,12.299999999999972,20.647254943847656,1.4669853448867798,1.586165189743042,1.533453345298767,1.5278315544128418,1.4717925786972046,1.535468578338623,1.574143409729004,1.6377007961273193
12500.0,12.399999999999972,20.360937118530273,1.482621431350708,1.5981944799423218,1.5342799425125122,1.5512428283691406,1.4902145862579346,1.5470738410949707,1.5803122520446777,1.6487725973129272
12600.0,12.499999999999972,20.258214950561523,1.4915481805801392,1.6166070699691772,1.5483803749084473,1.545202612876892,1.4967831373214722,1.5687215328216553,1.610084056854248,1.6548632383346558
12700.0,12.599999999999971,20.190702438354492,1.5006357431411743,1.6373391151428223,1.552374005317688,1.5720354318618774,1.5106765031814575,1.5730069875717163,1.612849235534668,1.671726942062378
12800.0,12.69999999999997,20.194719314575195,1.5226346254348755,1.6448402404785156,1.5588349103927612,1.5778287649154663,1.5327308177947998,1.588739275932312,1.6302064657211304,1.675873875617981
12900.0,12.79999999999997,20.525127410888672,1.5376735925674438,1.6551146507263184,1.5778851509094238,1.6004668474197388,1.53721284866333,1.5933244228363037,1.6411652565002441,1.688306450843811
13000.0,12.89999999999997,20.007226943969727,1.5566517114639282,1.6714026927947998,1.5906652212142944,1.6010503768920898,1.5461677312850952,1.601409912109375,1.6534160375595093,1.7094922065734863
13100.0,12.99999999999997,19.804397583007812,1.5561562776565552,1.6887937784194946,1.5984036922454834,1.6203385591506958,1.563458800315857,1.6132607460021973,1.6560728549957275,1.7354824542999268
13200.0,13.09999999999997,19.962814331054688,1.5793956518173218,1.6943578720092773,1.6166496276855469,1.629569172859192,1.5755304098129272,1.6261258125305176,1.6885695457458496,1.7206926345825195
13300.0,13.199999999999969,19.893089294433594,1.5782335996627808,1.6959902048110962,1.626551628112793,1.6263384819030762,1.6038001775741577,1.642356276512146,1.7033581733703613,1.753918170928955
13400.0,13.299999999999969,19.8513126373291,1.603736162185669,1.708823800086975,1.6371488571166992,1.639044165611267,1.5999218225479126,1.6599124670028687,1.719618797302246,1.7612738609313965
13500.0,13.399999999999968,19.659809112548828,1.6047478914260864,1.7317019701004028,1.6531370878219604,1.6590025424957275,1.6211484670639038,1.6729907989501953,1.7274898290634155,1.7597668170928955
13600.0,13.499999999999968,19.45477294921875,1.62538480758667,1.7308685779571533,1.654936671257019,1.6686304807662964,1.6375162601470947,1.6920902729034424,1.7370526790618896,1.7831844091415405
13700.0,13.599999999999968,19.49803352355957,1.6409456729888916,1.7574352025985718,1.6711660623550415,1.6993234157562256,1.6500718593597412,1.6948199272155762,1.7376409769058228,1.7774336338043213
13800.0,13.699999999999967,19.3778018951416,1.6622825860977173,1.7635619640350342,1.6855906248092651,1.6975629329681396,1.666700839996338,1.7013064622879028,1.7499736547470093,1.8018945455551147
13900.0,13.799999999999967,19.186704635620117,1.6565327644348145,1.77872896194458,1.7014466524124146,1.709354043006897,1.6703245639801025,1.7286967039108276,1.7697995901107788,1.8130176067352295
14000.0,13.899999999999967,19.424379348754883,1.6744722127914429,1.7904826402664185,1.7148991823196411,1.7229419946670532,1.68611741065979,1.7318090200424194,1.7811710834503174,1.8253107070922852
14100.0,13.999999999999966,18.870994567871094,1.690718412399292,1.8050659894943237,1.7244988679885864,1.7254718542099,1.6834619045257568,1.7433640956878662,1.8078118562698364,1.845694899559021
14200.0,14.099999999999966,19.122364044189453,1.7018851041793823,1.8185648918151855,1.7299495935440063,1.7551982402801514,1.705146074295044,1.754318118095398,1.8014849424362183,1.8599213361740112
14300.0,14.199999999999966,19.083938598632812,1.7143824100494385,1.8377223014831543,1.7432005405426025,1.7548273801803589,1.7169575691223145,1.768150806427002,1.8285034894943237,1.8652784824371338
14400.0,14.299999999999965,18.958738327026367,1.7161980867385864,1.8449667692184448,1.766830325126648,1.7738163471221924,1.7311605215072632,1.7843339443206787,1.8326624631881714,1.8797527551651
14500.0,14.399999999999965,18.900978088378906,1.734150767326355,1.8628535270690918,1.7782108783721924,1.7888046503067017,1.7412127256393433,1.7947603464126587,1.8341070413589478,1.8925212621688843
14600.0,14.499999999999964,19.04681396484375,1.7632243633270264,1.856653094291687,1.793320894241333,1.7974272966384888,1.7597616910934448,1.8037739992141724,1.849465250968933,1.9019211530685425
14700.0,14.599999999999964,18.864782333374023,1.7558685541152954,1.881873607635498,1.8048040866851807,1.8135837316513062,1.7742263078689575,1.8130522966384888,1.8783879280090332,1.9039545059204102
14800.0,14.699999999999964,18.872644424438477,1.7851507663726807,1.8873461484909058,1.8123152256011963,1.8223400115966797,1.779731273651123,1.828707218170166,1.885068416595459,1.9274640083312988
14900.0,14.799999999999963,18.623319625854492,1.7874629497528076,1.9041258096694946,1.818349003791809,1.8405483961105347,1.7934542894363403,1.8563088178634644,1.8889652490615845,1.9371662139892578
15000.0,14.899999999999963,18.495790481567383,1.8105887174606323,1.914252519607544,1.8249894380569458,1.850687861442566,1.806164026260376,1.8515616655349731,1.9129421710968018,1.9539246559143066
15100.0,14.999999999999963,18.571840286254883,1.81611168384552,1.926687479019165,1.8476097583770752,1.8710910081863403,1.8217209577560425,1.8655437231063843,1.9133667945861816,1.9625800848007202
15200.0,15.099999999999962,18.066638946533203,1.8318829536437988,1.9369370937347412,1.8609726428985596,1.8685972690582275,1.8314634561538696,1.8874558210372925,1.9361835718154907,1.9709113836288452
15300.0,15.199999999999962,18.619304656982422,1.8479009866714478,1.957396149635315,1.8645431995391846,1.8903433084487915,1.853397011756897,1.8814265727996826,1.9452030658721924,1.9841675758361816
15400.0,15.299999999999962,18.326723098754883,1.8640892505645752,1.9762892723083496,1.8897210359573364,1.8920913934707642,1.8591923713684082,1.8928375244140625,1.9576740264892578,1.993028163909912
15500.0,15.399999999999961,18.19129180908203,1.8675031661987305,1.9969241619110107,1.8953710794448853,1.9125269651412964,1.8636538982391357,1.9166101217269897,1.971083402633667,2.000999927520752
15600.0,15.499999999999961,17.916309356689453,1.8743492364883423,1.9856541156768799,1.9078819751739502,1.926200032234192,1.8813014030456543,1.9436805248260498,1.985259771347046,2.0189101696014404
15700.0,15.59999999999996,18.049686431884766,1.8954890966415405,2.0136516094207764,1.9180759191513062,1.935910940170288,1.9014480113983154,1.949114441871643,1.9804933071136475,2.0307934284210205
15800.0,15.69999999999996,18.127628326416016,1.9030699729919434,2.0346426963806152,1.9389941692352295,1.9299074411392212,1.900338888168335,1.9680670499801636,2.0144972801208496,2.0334153175354004
15900.0,15.79999999999996,17.99260711669922,1.9259400367736816,2.0251047611236572,1.93717622756958,1.9567642211914062,1.922835111618042,1.9657986164093018,2.0362133979797363,2.0543460845947266
16000.0,15.89999999999996,18.169042587280273,1.9323176145553589,2.0482711791992188,1.9552414417266846,1.9813199043273926,1.944250226020813,1.9695632457733154,2.033639907836914,2.057796001434326
16100.0,15.99999999999996,17.87992286682129,1.9368256330490112,2.0637471675872803,1.9578568935394287,1.9854356050491333,1.9553316831588745,1.9776651859283447,2.0547070503234863,2.0901191234588623
16200.0,16.09999999999996,17.619842529296875,1.9575070142745972,2.0689377784729004,1.9800903797149658,1.9976712465286255,1.957241415977478,2.00026535987854,2.068706750869751,2.0924367904663086
16300.0,16.19999999999996,17.575679779052734,1.9678986072540283,2.0891294479370117,1.9831048250198364,2.0199782848358154,1.969862937927246,2.0221798419952393,2.0696001052856445,2.099536895751953
16400.0,16.29999999999996,17.691909790039062,1.9807382822036743,2.1004865169525146,2.0100347995758057,2.0307514667510986,1.9818599224090576,2.0222983360290527,2.087040424346924,2.1083266735076904
16500.0,16.399999999999963,17.561800003051758,1.9947458505630493,2.1187217235565186,2.0123040676116943,2.0281577110290527,1.988095760345459,2.050262928009033,2.100717544555664,2.1281309127807617
16600.0,16.499999999999964,17.590866088867188,2.0060617923736572,2.1263725757598877,2.0377156734466553,2.048100471496582,2.0051491260528564,2.064518451690674,2.103118419647217,2.130317211151123
16700.0,16.599999999999966,17.546567916870117,2.014420509338379,2.118488311767578,2.0550057888031006,2.065195322036743,2.0263829231262207,2.0607786178588867,2.1289165019989014,2.150897741317749
16800.0,16.699999999999967,17.28372573852539,2.0315680503845215,2.14852237701416,2.055281400680542,2.072772264480591,2.0394809246063232,2.073988199234009,2.1362881660461426,2.1623637676239014
16900.0,16.79999999999997,17.394071578979492,2.0497448444366455,2.1544859409332275,2.0745930671691895,2.082232713699341,2.0473098754882812,2.0894479751586914,2.15242075920105,2.1717426776885986
17000.0,16.89999999999997,17.4581241607666,2.0731191635131836,2.1770458221435547,2.0752551555633545,2.0954227447509766,2.0578386783599854,2.098658561706543,2.167104482650757,2.1767687797546387
17100.0,16.99999999999997,17.119611740112305,2.0705456733703613,2.1769657135009766,2.0959043502807617,2.108710527420044,2.07446026802063,2.1230781078338623,2.1699042320251465,2.201502799987793
17200.0,17.099999999999973,16.94630241394043,2.0843379497528076,2.2044975757598877,2.102689504623413,2.1210455894470215,2.0870296955108643,2.121359348297119,2.1919620037078857,2.2076876163482666
17300.0,17.199999999999974,17.056415557861328,2.090224027633667,2.2016422748565674,2.1191723346710205,2.1291356086730957,2.0947306156158447,2.1569721698760986,2.201758623123169,2.2271816730499268
17400.0,17.299999999999976,16.90745735168457,2.1020307540893555,2.2263152599334717,2.1228528022766113,2.1559536457061768,2.1085524559020996,2.148418664932251,2.2201180458068848,2.234297752380371
17500.0,17.399999999999977,17.174924850463867,2.123850107192993,2.24025297164917,2.146127700805664,2.153982162475586,2.1113109588623047,2.172823905944824,2.235883951187134,2.2364096641540527
17600.0,17.49999999999998,17.050573348999023,2.133955478668213,2.2373945713043213,2.1621413230895996,2.1673378944396973,2.1350200176239014,2.1751253604888916,2.244154691696167,2.263476848602295
17700.0,17.59999999999998,16.709930419921875,2.1383635997772217,2.2718679904937744,2.162158966064453,2.178453207015991,2.1507022380828857,2.194615364074707,2.255870819091797,2.268674612045288
17800.0,17.69999999999998,16.927282333374023,2.1565093994140625,2.2805891036987305,2.1807289123535156,2.189934253692627,2.1569488048553467,2.199760675430298,2.2673463821411133,2.2877204418182373
17900.0,17.799999999999983,16.838232040405273,2.169840097427368,2.288689374923706,2.1839659214019775,2.2025651931762695,2.1739556789398193,2.2116570472717285,2.2759203910827637,2.3123779296875
18000.0,17.899999999999984,16.78035545349121,2.1874914169311523,2.318225145339966,2.194066047668457,2.2195868492126465,2.1781675815582275,2.2139813899993896,2.2951905727386475,2.3126492500305176
18100.0,17.999999999999986,16.449995040893555,2.197941780090332,2.3218328952789307,2.2149362564086914,2.2357070446014404,2.1940338611602783,2.232923746109009,2.301605224609375,2.320664167404175
18200.0,18.099999999999987,16.312898635864258,2.2035913467407227,2.3329505920410156,2.213926076889038,2.2441205978393555,2.2140414714813232,2.244858503341675,2.316645622253418,2.3471624851226807
18300.0,18.19999999999999,16.597089767456055,2.219510316848755,2.334942102432251,2.2493157386779785,2.261082887649536,2.2260608673095703,2.263617515563965,2.325624704360962,2.3376059532165527
18400.0,18.29999999999999,16.34471893310547,2.2417917251586914,2.3475778102874756,2.2561213970184326,2.259035587310791,2.2371509075164795,2.271562099456787,2.343719959259033,2.362272262573242
18500.0,18.39999999999999,16.597248077392578,2.2343523502349854,2.360813617706299,2.264118194580078,2.288008689880371,2.244173526763916,2.2893664836883545,2.351865530014038,2.3843774795532227
18600.0,18.499999999999993,16.27266502380371,2.256532907485962,2.3818881511688232,2.27451491355896,2.29201602935791,2.255033016204834,2.30318546295166,2.3720061779022217,2.3819055557250977
18700.0,18.599999999999994,16.4620418548584,2.2611167430877686,2.387228012084961,2.2887158393859863,2.3007125854492188,2.27465558052063,2.323392629623413,2.377305746078491,2.4039082527160645
18800.0,18.699999999999996,16.21967315673828,2.2916316986083984,2.390681028366089,2.301741361618042,2.3131415843963623,2.2744667530059814,2.3325295448303223,2.4003219604492188,2.4138593673706055
18900.0,18.799999999999997,16.306371688842773,2.28645396232605,2.4123919010162354,2.3068387508392334,2.330364942550659,2.303317070007324,2.3255350589752197,2.411959648132324,2.4370219707489014
19000.0,18.9,16.132692337036133,2.3220417499542236,2.4298038482666016,2.3205366134643555,2.3406498432159424,2.3050801753997803,2.3475277423858643,2.413388967514038,2.4376473426818848
19100.0,19.0,15.807442665100098,2.3317606449127197,2.440232038497925,2.343688726425171,2.3407764434814453,2.3217520713806152,2.360292673110962,2.4286653995513916,2.448103427886963
19200.0,19.1,15.653491020202637,2.342264413833618,2.454152822494507,2.344120740890503,2.3626792430877686,2.3381409645080566,2.3689465522766113,2.449838399887085,2.45658016204834
19300.0,19.200000000000003,15.81058120727539,2.3530452251434326,2.458469867706299,2.370302677154541,2.3882012367248535,2.345289468765259,2.37497615814209,2.458409547805786,2.4678430557250977
19400.0,19.300000000000004,15.851177215576172,2.359001874923706,2.478250741958618,2.3602747917175293,2.391754150390625,2.3586528301239014,2.403489112854004,2.4735941886901855,2.491161346435547
19500.0,19.400000000000006,16.031347274780273,2.3800246715545654,2.4831907749176025,2.3840255737304688,2.412504196166992,2.3718814849853516,2.4098620414733887,2.482269048690796,2.4931769371032715
19600.0,19.500000000000007,16.005456924438477,2.3849661350250244,2.496581792831421,2.4001517295837402,2.4141860008239746,2.3858683109283447,2.422530174255371,2.5000452995300293,2.510995388031006
19700.0,19.60000000000001,15.804675102233887,2.3989980220794678,2.5136897563934326,2.4079720973968506,2.429656744003296,2.3930604457855225,2.436617612838745,2.5134501457214355,2.5227930545806885
19800.0,19.70000000000001,15.850176811218262,2.400372266769409,2.5326902866363525,2.4238085746765137,2.445436716079712,2.4091293811798096,2.4384469985961914,2.520744562149048,2.5463223457336426
19900.0,19.80000000000001,15.728263854980469,2.4100210666656494,2.5565872192382812,2.4285354614257812,2.456277847290039,2.419416904449463,2.457266330718994,2.531003475189209,2.5555176734924316
20000.0,19.900000000000013,15.716209411621094,2.4364466667175293,2.5632784366607666,2.4440906047821045,2.470690965652466,2.4420433044433594,2.4659712314605713,2.5419511795043945,2.5514180660247803


==> figures/positional/iphr.txt <==
Model,pos1,pos2,pos3,pos4,pos5,pos6,pos7,pos8,pos9,pos10,pos11,pos12,pos13,pos14,pos15,pos16,pos17,pos18,pos19,pos20,pos21,pos22,pos23,pos24,pos25,pos26,pos27,pos28,pos29,pos30,pos31,pos32,pos33,pos34,pos35,pos36,pos37,pos38,pos39,pos40,pos41,pos42,pos43,pos44,pos45,pos46,pos47,pos48,pos49,pos50,pos51,pos52,pos53,pos54,pos55,pos56,pos57,pos58,pos59,pos60
DBpedia_C_15_pr_ig_po_diag_0,0.648429,0.493571,0.480137,0.403101,0.320637,0.273208,0.249893,0.252254,0.238129,0.216222,0.202823,0.191143,0.177395,0.164827,0.145900,0.138383,0.120188,0.114669,0.106677,0.100634,0.092920,0.088564,0.080404,0.085037,0.079178,0.075474,0.070255,0.071327,0.063424,0.066312,0.064512,0.064011,0.059326,0.064350,0.059339,0.063086,0.060139,0.055607,0.053557,0.055698,0.048942,0.046310,0.040654,0.049585,0.039029,0.039932,0.042868,0.039654,0.034775,0.037185,0.031171,0.029565,0.030617,0.022326,0.022878,0.029091,0.022978,0.031515,0.019820,0.054795
DBpedia_C_15_pr_ig_po_diag_1,0.646500,0.492929,0.476565,0.390453,0.309561,0.267348,0.245533,0.256906,0.241007,0.220343,0.205296,0.190038,0.181811,0.165440,0.145744,0.138781,0.122052,0.118474,0.103965,0.096898,0.095060,0.095334,0.087135,0.089050,0.083407,0.083724,0.075205,0.071654,0.072501,0.065270,0.069998,0.064504,0.060602,0.066068,0.062354,0.065928,0.063694,0.058542,0.054371,0.057919,0.053783,0.052523,0.047429,0.045754,0.044702,0.045257,0.039491,0.046356,0.035682,0.034861,0.026096,0.030364,0.030617,0.023884,0.027694,0.018182,0.023897,0.033939,0.018018,0.054795
DBpedia_C_15_pr_ig_po_diag_2,0.650143,0.502286,0.486925,0.404673,0.319994,0.275280,0.255111,0.262774,0.249353,0.225837,0.206242,0.196522,0.185704,0.170347,0.147070,0.138145,0.116946,0.114586,0.106084,0.099244,0.094971,0.091125,0.083770,0.085706,0.082620,0.074659,0.070466,0.068496,0.064545,0.065965,0.069878,0.064258,0.068130,0.064350,0.063588,0.065928,0.057029,0.060395,0.059417,0.057406,0.053066,0.054970,0.050219,0.047883,0.041071,0.039690,0.040270,0.041329,0.041125,0.037517,0.038782,0.031163,0.035119,0.032710,0.027694,0.025455,0.028493,0.041212,0.032432,0.047945
DBpedia_C_15_pr_ig_po_iso_0,0.674714,0.564786,0.588954,0.510505,0.394026,0.324234,0.290708,0.295120,0.281655,0.250127,0.230685,0.216491,0.197904,0.183839,0.158227,0.148319,0.132183,0.121536,0.116675,0.110802,0.101480,0.096066,0.087322,0.091057,0.086358,0.077307,0.078155,0.073070,0.069027,0.069321,0.066062,0.064134,0.064175,0.066200,0.059339,0.059534,0.059991,0.060550,0.055673,0.060653,0.051452,0.047063,0.049621,0.050011,0.041071,0.046467,0.040790,0.039374,0.032960,0.032869,0.029721,0.031163,0.026114,0.030633,0.021072,0.023273,0.019301,0.021818,0.010811,0.003425
DBpedia_C_15_pr_ig_po_iso_1,0.677071,0.567500,0.585596,0.507432,0.393383,0.321804,0.284274,0.294189,0.280504,0.253669,0.235341,0.217817,0.200524,0.184146,0.158383,0.149829,0.129994,0.119881,0.110659,0.107934,0.097824,0.096889,0.087322,0.088668,0.080456,0.077205,0.069096,0.070456,0.065890,0.067700,0.065228,0.065491,0.063154,0.064482,0.059202,0.061523,0.054510,0.050664,0.050301,0.051085,0.048404,0.043675,0.039657,0.041073,0.034944,0.030010,0.032736,0.031555,0.024796,0.026228,0.025734,0.021175,0.021612,0.018692,0.015653,0.017455,0.013787,0.015758,0.012613,0.017123
DBpedia_C_15_pr_ig_po_iso_2,0.676714,0.560429,0.575879,0.498642,0.382307,0.318659,0.280272,0.287963,0.270647,0.247813,0.228576,0.213396,0.196407,0.181079,0.155341,0.143629,0.127563,0.125176,0.110151,0.106370,0.098716,0.089661,0.084611,0.087617,0.076325,0.074455,0.066884,0.066645,0.064209,0.064807,0.065228,0.062037,0.059709,0.061047,0.057147,0.062234,0.053029,0.051900,0.046883,0.051768,0.046970,0.044804,0.042049,0.040434,0.039029,0.033398,0.035074,0.030438,0.027820,0.026892,0.026459,0.023572,0.021612,0.025441,0.019266,0.021818,0.013787,0.018182,0.003604,0.006849
DBpedia_C_50_pr_ig_po_diag_0,0.678714,0.550714,0.586382,0.527440,0.430756,0.373544,0.346962,0.357736,0.341583,0.312514,0.287866,0.276693,0.263623,0.241644,0.219396,0.204992,0.187292,0.179118,0.166074,0.156427,0.148743,0.135682,0.131171,0.132811,0.120586,0.116215,0.109122,0.105412,0.101300,0.103923,0.104937,0.098915,0.100281,0.095402,0.095108,0.095197,0.097319,0.093451,0.089044,0.089185,0.080853,0.080384,0.078318,0.077463,0.075562,0.076234,0.070148,0.064228,0.065316,0.063745,0.053280,0.059529,0.063485,0.053479,0.052980,0.054545,0.069853,0.047273,0.059459,0.133562
DBpedia_C_50_pr_ig_po_diag_1,0.681929,0.562643,0.594527,0.539946,0.446691,0.385407,0.355254,0.367325,0.345755,0.319092,0.293758,0.281925,0.264820,0.243254,0.219162,0.206422,0.187211,0.181848,0.171242,0.158686,0.148386,0.139616,0.135004,0.130996,0.125898,0.115400,0.112913,0.108788,0.100515,0.101724,0.101479,0.099408,0.099260,0.094873,0.096752,0.097187,0.089764,0.093914,0.090510,0.092944,0.084080,0.078502,0.075927,0.074910,0.071250,0.072846,0.072746,0.070371,0.064106,0.059097,0.065603,0.061926,0.061684,0.053479,0.063215,0.048000,0.060662,0.064242,0.066667,0.095890
DBpedia_C_50_pr_ig_po_diag_2,0.682286,0.559214,0.593241,0.539017,0.437830,0.376688,0.349678,0.357736,0.340000,0.314682,0.292521,0.281335,0.259431,0.237887,0.213623,0.202925,0.185266,0.175230,0.165226,0.154341,0.143927,0.137786,0.127150,0.125454,0.117931,0.111835,0.105962,0.110966,0.100067,0.098021,0.097901,0.093611,0.097984,0.095402,0.094833,0.093350,0.092283,0.091443,0.082696,0.088672,0.074579,0.077184,0.071742,0.068951,0.066031,0.064618,0.066771,0.061715,0.059873,0.064077,0.057267,0.061127,0.061234,0.052440,0.048766,0.050909,0.047794,0.049697,0.064865,0.099315
DBpedia_C_50_pr_ig_po_iso_0,0.686857,0.578429,0.631252,0.593469,0.494998,0.429358,0.390708,0.402462,0.378633,0.350394,0.327804,0.313757,0.294611,0.268783,0.247094,0.228599,0.212740,0.196658,0.186748,0.173720,0.163011,0.152790,0.141174,0.140168,0.132487,0.123141,0.113861,0.115431,0.112169,0.105659,0.103148,0.103231,0.100153,0.101348,0.095519,0.095624,0.090357,0.090516,0.082859,0.085426,0.077806,0.076431,0.073336,0.068951,0.063535,0.063892,0.061315,0.059201,0.052616,0.063413,0.056180,0.049541,0.041423,0.040498,0.036123,0.033455,0.035846,0.035152,0.041441,0.068493
DBpedia_C_50_pr_ig_po_iso_1,0.688571,0.580286,0.623821,0.582178,0.485279,0.422283,0.388134,0.397452,0.375468,0.346273,0.320384,0.309557,0.289446,0.267249,0.245221,0.232017,0.210714,0.196823,0.183867,0.174676,0.161940,0.153522,0.146690,0.146188,0.137209,0.129049,0.120392,0.119569,0.111273,0.112024,0.108514,0.104465,0.103215,0.100687,0.100452,0.099886,0.097319,0.093760,0.089533,0.091919,0.087487,0.083396,0.086090,0.078953,0.075562,0.076960,0.075864,0.072326,0.065014,0.065073,0.063429,0.062725,0.056281,0.051921,0.046960,0.042182,0.045956,0.053333,0.068468,0.085616
DBpedia_C_50_pr_ig_po_iso_2,0.687000,0.577929,0.626393,0.579963,0.482135,0.420996,0.388635,0.401102,0.375755,0.346563,0.320893,0.307199,0.289521,0.268859,0.246079,0.230506,0.210471,0.196989,0.187850,0.177196,0.164616,0.155627,0.148654,0.146761,0.139471,0.134040,0.120602,0.117609,0.110825,0.109362,0.104698,0.105328,0.099005,0.101876,0.098534,0.097755,0.096875,0.088508,0.094091,0.091577,0.079778,0.080949,0.079314,0.075548,0.071250,0.073330,0.068070,0.065903,0.065014,0.059429,0.051830,0.056332,0.043674,0.040498,0.040337,0.032727,0.039522,0.043636,0.048649,0.065068
DBpedia_C_5_pr_ig_po_diag_0,0.626929,0.456214,0.402901,0.327783,0.243247,0.203316,0.174482,0.171819,0.162374,0.133955,0.134948,0.124088,0.111302,0.096213,0.083171,0.071298,0.063619,0.061719,0.053042,0.052142,0.043428,0.044922,0.038519,0.041850,0.034228,0.032797,0.030440,0.029620,0.026333,0.025576,0.027427,0.024050,0.020413,0.021670,0.023434,0.023870,0.018812,0.018381,0.014488,0.014352,0.013984,0.009224,0.012356,0.009151,0.007261,0.008470,0.006235,0.009215,0.006653,0.006972,0.005074,0.003196,0.004953,0.003115,0.004214,0.004364,0.003676,0.003636,0.003604,0.000000
DBpedia_C_5_pr_ig_po_diag_1,0.628429,0.453286,0.409760,0.324996,0.253895,0.198671,0.175911,0.173465,0.166906,0.131931,0.137058,0.125414,0.112799,0.096366,0.083093,0.075034,0.060864,0.058906,0.043382,0.051708,0.048778,0.042909,0.039734,0.042901,0.036097,0.039723,0.027702,0.028967,0.028351,0.024534,0.025280,0.021830,0.022582,0.020217,0.020145,0.018045,0.015257,0.012975,0.014488,0.015206,0.007350,0.005648,0.007373,0.007874,0.008623,0.004598,0.006495,0.006144,0.004838,0.005312,0.004712,0.008789,0.003152,0.000519,0.001806,0.002182,0.000919,0.001212,0.001802,0.000000
DBpedia_C_5_pr_ig_po_diag_2,0.622643,0.450143,0.385324,0.319923,0.246320,0.205674,0.175625,0.157793,0.159784,0.132220,0.139386,0.120772,0.116692,0.100889,0.088320,0.074477,0.065240,0.064698,0.056262,0.061702,0.053683,0.048124,0.039641,0.042614,0.038458,0.037482,0.038024,0.036698,0.031264,0.033098,0.028977,0.027504,0.027175,0.028145,0.029190,0.025718,0.022515,0.022088,0.021976,0.022553,0.015059,0.014495,0.017338,0.015110,0.015430,0.013069,0.012731,0.014242,0.012096,0.015604,0.017760,0.015581,0.013507,0.016615,0.010235,0.008000,0.010110,0.013333,0.009009,0.010274
DBpedia_C_5_pr_ig_po_iso_0,0.640643,0.557786,0.500857,0.375447,0.265685,0.201815,0.161115,0.174324,0.169065,0.131859,0.137786,0.116941,0.103368,0.091536,0.077241,0.070185,0.058189,0.063788,0.050839,0.051881,0.046192,0.048399,0.036462,0.042901,0.032753,0.025260,0.028966,0.029511,0.028351,0.030321,0.030169,0.025900,0.025389,0.023520,0.021516,0.026286,0.021775,0.021007,0.015953,0.019819,0.018286,0.012989,0.013153,0.013620,0.012026,0.012101,0.012731,0.014800,0.010281,0.011952,0.011236,0.012385,0.013507,0.011942,0.009633,0.014545,0.009191,0.007273,0.010811,0.000000
DBpedia_C_5_pr_ig_po_iso_1,0.639714,0.554000,0.482209,0.369801,0.264470,0.197813,0.157398,0.175039,0.169281,0.130557,0.132839,0.114509,0.100599,0.090540,0.080284,0.072570,0.062404,0.055762,0.044484,0.050839,0.048422,0.046752,0.044222,0.043952,0.035999,0.038399,0.030230,0.032233,0.032721,0.033445,0.026830,0.026887,0.029472,0.025502,0.025216,0.028275,0.025774,0.021779,0.019697,0.020161,0.016493,0.016002,0.013153,0.014684,0.011799,0.009681,0.011691,0.012287,0.010584,0.013280,0.010511,0.014383,0.004502,0.010903,0.006623,0.005091,0.004596,0.008485,0.001802,0.000000
DBpedia_C_5_pr_ig_po_iso_2,0.642286,0.554286,0.488568,0.367800,0.254180,0.196241,0.157684,0.168527,0.162230,0.132582,0.133348,0.111782,0.102096,0.090310,0.081220,0.071060,0.060783,0.064615,0.049059,0.054054,0.054664,0.048856,0.044596,0.041563,0.034523,0.039214,0.035496,0.037134,0.035186,0.033445,0.038397,0.033054,0.034320,0.029598,0.034672,0.030833,0.023848,0.027186,0.024255,0.024774,0.018824,0.017508,0.015943,0.014897,0.017245,0.010649,0.015329,0.012287,0.013003,0.011952,0.009786,0.011586,0.009455,0.012461,0.009633,0.010909,0.009191,0.009697,0.009009,0.000000
CBT_C_15_pr_ig_po_diag_0,0.626221,0.341775,0.183143,0.108469,0.098453,0.075650,0.064565,0.064794,0.060853,0.055878,0.055254,0.048345,0.052483,0.053867,0.051678,0.048937,0.054651,0.053994,0.060651,0.056303,0.053917,0.054320,0.063839,0.063672,0.062278,0.061765,0.070028,0.098237,0.109562,0.225225,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_15_pr_ig_po_diag_1,0.614251,0.327606,0.174186,0.106596,0.100733,0.078977,0.070223,0.073777,0.066742,0.055543,0.056581,0.056227,0.052341,0.056323,0.052349,0.053702,0.057062,0.053324,0.051454,0.063866,0.058674,0.057237,0.055439,0.058243,0.064057,0.066912,0.069094,0.104534,0.141434,0.261261,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_15_pr_ig_po_diag_2,0.620521,0.329072,0.170358,0.106596,0.100000,0.079488,0.072468,0.070432,0.062197,0.054314,0.059476,0.052154,0.046966,0.053254,0.055369,0.051136,0.049026,0.051986,0.053691,0.055462,0.054868,0.051404,0.053759,0.068115,0.067023,0.058824,0.085901,0.096977,0.125498,0.211712,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_15_pr_ig_po_iso_0,0.888436,0.672720,0.457329,0.298127,0.225570,0.158721,0.116739,0.099675,0.080380,0.066719,0.058270,0.052154,0.045268,0.048956,0.042617,0.045821,0.040185,0.040161,0.037037,0.041176,0.041865,0.040102,0.043679,0.041955,0.042112,0.033824,0.032680,0.040302,0.051793,0.067568,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_15_pr_ig_po_iso_1,0.883713,0.656922,0.444870,0.290798,0.217752,0.154200,0.117457,0.100153,0.082343,0.067613,0.063337,0.053994,0.050644,0.049724,0.043960,0.042522,0.039582,0.043507,0.037783,0.044818,0.041548,0.033540,0.042839,0.036525,0.040332,0.042647,0.030812,0.037783,0.033865,0.049550,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_15_pr_ig_po_iso_2,0.893322,0.655375,0.452524,0.303827,0.225244,0.152324,0.120959,0.104836,0.081620,0.070966,0.067439,0.053600,0.046966,0.050798,0.041443,0.044355,0.045208,0.047747,0.042506,0.037535,0.042182,0.037550,0.039059,0.041461,0.036773,0.039706,0.039216,0.049118,0.053785,0.067568,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_50_pr_ig_po_diag_0,0.816287,0.642752,0.493730,0.383143,0.324267,0.257569,0.209950,0.184920,0.151049,0.128632,0.122572,0.104834,0.104682,0.102824,0.098490,0.093842,0.100060,0.095939,0.101914,0.101120,0.106882,0.104265,0.113818,0.115992,0.125741,0.133088,0.133520,0.170025,0.264940,0.396396,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_50_pr_ig_po_diag_1,0.824511,0.635342,0.480456,0.371173,0.314658,0.250576,0.207435,0.178135,0.154045,0.126956,0.121969,0.098791,0.096761,0.110497,0.096309,0.095491,0.094033,0.091031,0.096943,0.097759,0.104345,0.095516,0.108358,0.104640,0.123962,0.120588,0.152194,0.153652,0.245020,0.414414,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_50_pr_ig_po_diag_2,0.817101,0.633876,0.480700,0.379560,0.319463,0.257313,0.205729,0.181193,0.151462,0.127291,0.117023,0.098266,0.092658,0.089165,0.089094,0.091092,0.087402,0.093262,0.093960,0.101401,0.102442,0.097703,0.110038,0.118460,0.134638,0.130882,0.150327,0.177582,0.227092,0.427928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_50_pr_ig_po_iso_0,0.833388,0.698697,0.584283,0.490391,0.430293,0.358806,0.297055,0.251147,0.202190,0.165847,0.135843,0.113505,0.093931,0.090086,0.079195,0.071848,0.064698,0.067604,0.061397,0.062465,0.061529,0.057237,0.063839,0.072557,0.060498,0.065441,0.071895,0.078086,0.107570,0.108108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_50_pr_ig_po_iso_1,0.829642,0.688029,0.572068,0.482003,0.423779,0.355394,0.290589,0.244553,0.197851,0.159477,0.134395,0.111009,0.101004,0.091774,0.082550,0.077529,0.071730,0.069612,0.069600,0.069748,0.067555,0.065257,0.073079,0.069102,0.077106,0.070588,0.065359,0.078086,0.105578,0.130631,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_50_pr_ig_po_iso_2,0.836319,0.700407,0.587052,0.495928,0.435668,0.364947,0.296516,0.253058,0.205806,0.164171,0.134274,0.102601,0.090961,0.083180,0.075336,0.069098,0.069922,0.065596,0.068357,0.064986,0.065969,0.051768,0.055439,0.058736,0.053381,0.044853,0.047619,0.054156,0.059761,0.094595,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_ig_po_diag_0,0.555456,0.227443,0.082410,0.045765,0.059365,0.045885,0.047324,0.042718,0.044219,0.040568,0.043914,0.042039,0.040458,0.042050,0.042617,0.042339,0.042194,0.035698,0.045488,0.052381,0.044719,0.039008,0.040319,0.047878,0.039739,0.034559,0.055089,0.044081,0.057769,0.090090,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_ig_po_diag_1,0.517508,0.227606,0.077443,0.045765,0.055537,0.040512,0.046695,0.045967,0.045253,0.044703,0.049946,0.037966,0.037771,0.037446,0.036577,0.036474,0.034559,0.040607,0.033060,0.043137,0.040279,0.040102,0.045779,0.043435,0.043891,0.038971,0.052288,0.069270,0.097610,0.121622,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_ig_po_diag_2,0.584935,0.246498,0.082655,0.053420,0.058632,0.045288,0.048940,0.041476,0.042876,0.037550,0.038967,0.036915,0.035790,0.041436,0.038591,0.030609,0.034559,0.035029,0.036291,0.035854,0.034253,0.029165,0.041579,0.037019,0.044484,0.046324,0.046685,0.055416,0.097610,0.175676,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_ig_po_iso_0,0.860098,0.432980,0.165879,0.084853,0.055863,0.045800,0.040320,0.040329,0.035954,0.034645,0.029557,0.030741,0.025746,0.026243,0.029027,0.024194,0.022504,0.021419,0.020631,0.019048,0.026007,0.019686,0.014280,0.020731,0.017794,0.015441,0.019608,0.026448,0.017928,0.022523,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_ig_po_iso_1,0.852606,0.418893,0.172964,0.092508,0.063029,0.052878,0.046785,0.043865,0.038124,0.035986,0.031729,0.029821,0.026029,0.028699,0.025671,0.027126,0.025517,0.023204,0.020880,0.021569,0.018078,0.018957,0.013440,0.011846,0.014828,0.010294,0.010271,0.010076,0.011952,0.013514,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_ig_po_iso_2,0.856596,0.418404,0.162215,0.083876,0.060831,0.051940,0.043552,0.039469,0.042050,0.036544,0.033176,0.031661,0.028858,0.027164,0.027181,0.027126,0.023106,0.027889,0.024360,0.025770,0.020932,0.023697,0.017220,0.018263,0.016014,0.014706,0.014006,0.013854,0.023904,0.027027,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_mog_po_diag_0,0.179886,0.041694,0.020765,0.028176,0.016857,0.015522,0.039062,0.019018,0.032235,0.018552,0.032211,0.017078,0.017824,0.020258,0.030705,0.020528,0.015672,0.011825,0.013920,0.023810,0.014272,0.015676,0.024360,0.005923,0.004745,0.003676,0.000934,0.013854,0.000000,0.031532,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_mog_po_diag_1,0.272883,0.083795,0.034528,0.028664,0.022638,0.019104,0.025862,0.022171,0.019320,0.016540,0.014477,0.017604,0.016834,0.016268,0.009228,0.008981,0.010448,0.006693,0.009197,0.009244,0.012686,0.006562,0.003780,0.005923,0.004152,0.003676,0.003735,0.008816,0.005976,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_mog_po_diag_2,0.213192,0.060505,0.032410,0.029479,0.016938,0.017655,0.030801,0.033352,0.025003,0.016875,0.013029,0.017998,0.013722,0.016575,0.015772,0.012647,0.011051,0.015395,0.007954,0.005322,0.009198,0.004739,0.007980,0.007897,0.002966,0.003676,0.003735,0.002519,0.000000,0.004505,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_mog_po_iso_0,0.301629,0.112541,0.039902,0.021173,0.041287,0.030277,0.052802,0.040520,0.036781,0.050291,0.036072,0.038755,0.036497,0.038214,0.054362,0.040323,0.030540,0.043061,0.038777,0.042577,0.034887,0.029894,0.046619,0.038993,0.035587,0.043382,0.044818,0.040302,0.057769,0.157658,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_mog_po_iso_1,0.315309,0.170195,0.057410,0.030537,0.031922,0.033945,0.043552,0.041858,0.040603,0.030957,0.030281,0.028639,0.031405,0.032075,0.034060,0.032258,0.028531,0.026997,0.033557,0.030252,0.029179,0.028071,0.032759,0.024186,0.030842,0.022059,0.025210,0.023929,0.047809,0.076577,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_mog_po_iso_2,0.277850,0.143160,0.054805,0.044951,0.044463,0.043838,0.045797,0.043100,0.040810,0.028610,0.031126,0.028114,0.024615,0.017035,0.023154,0.021261,0.018284,0.019411,0.017400,0.015966,0.014272,0.017864,0.010080,0.009872,0.007117,0.007353,0.002801,0.008816,0.009960,0.013514,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_moig_po_diag_0,0.239007,0.070440,0.036238,0.022964,0.020277,0.023795,0.025054,0.031154,0.032338,0.022910,0.021595,0.022202,0.015561,0.020411,0.015940,0.013563,0.009243,0.011825,0.010191,0.012605,0.009198,0.006562,0.010920,0.003455,0.015421,0.005147,0.004669,0.006297,0.003984,0.018018,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_moig_po_diag_1,0.229805,0.063762,0.034609,0.036075,0.020684,0.034456,0.024874,0.020164,0.018390,0.016764,0.022439,0.014451,0.017824,0.013812,0.013087,0.018695,0.013261,0.009148,0.011683,0.007563,0.009515,0.006927,0.007140,0.004936,0.005931,0.002206,0.014006,0.006297,0.015936,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_moig_po_diag_2,0.235505,0.063925,0.035586,0.032899,0.022883,0.017484,0.032238,0.022458,0.029135,0.017211,0.020509,0.017735,0.024473,0.017495,0.020302,0.018145,0.009243,0.009148,0.012429,0.013165,0.006343,0.008750,0.011760,0.009378,0.013049,0.010294,0.014939,0.015113,0.005976,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_moig_po_iso_0,0.772068,0.292020,0.116205,0.068241,0.057329,0.048188,0.050198,0.043578,0.043290,0.039115,0.040777,0.039806,0.034941,0.036372,0.036409,0.037023,0.032751,0.035921,0.036043,0.034454,0.035522,0.037186,0.034019,0.027641,0.030842,0.033824,0.044818,0.050378,0.053785,0.049550,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_moig_po_iso_1,0.800977,0.330782,0.120928,0.068078,0.059446,0.050149,0.043283,0.040042,0.039777,0.036433,0.033056,0.034025,0.028293,0.027164,0.032383,0.032258,0.031545,0.033690,0.031817,0.036415,0.029496,0.026613,0.025199,0.023198,0.022539,0.016176,0.021475,0.034005,0.019920,0.054054,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
CBT_C_5_pr_moig_po_iso_2,0.792101,0.327280,0.121906,0.070847,0.058143,0.049041,0.048761,0.047114,0.033371,0.035203,0.032453,0.032055,0.030414,0.029619,0.033054,0.033174,0.030139,0.035475,0.030823,0.041457,0.035522,0.037186,0.031919,0.038006,0.036180,0.027206,0.037348,0.036524,0.033865,0.049550,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_15_pr_ig_po_diag_0,0.796400,0.577300,0.413100,0.220000,0.136900,0.136419,0.125203,0.118484,0.121208,0.111060,0.106478,0.102892,0.090321,0.087370,0.080398,0.070392,0.068298,0.086716,0.074943,0.066914,0.045721,0.072086,0.060606,0.048077,0.063107,0.078261,0.041667,0.083333,0.187500,0.250000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_15_pr_ig_po_diag_1,0.826600,0.609000,0.426000,0.230600,0.148300,0.137229,0.122493,0.120995,0.127785,0.123366,0.127237,0.126153,0.117691,0.109361,0.101743,0.093430,0.091743,0.093481,0.089326,0.073420,0.093787,0.099693,0.095238,0.080128,0.160194,0.130435,0.055556,0.083333,0.125000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_15_pr_ig_po_diag_2,0.784500,0.565300,0.403100,0.220900,0.143200,0.135912,0.122927,0.126136,0.122550,0.125827,0.125626,0.125943,0.106992,0.106389,0.096763,0.076792,0.097859,0.093481,0.087055,0.098513,0.100821,0.121166,0.101732,0.076923,0.111650,0.104348,0.138889,0.111111,0.062500,0.250000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_15_pr_ig_po_iso_0,0.899400,0.712500,0.517700,0.313700,0.221400,0.175917,0.132358,0.110952,0.099329,0.088448,0.084825,0.077326,0.073153,0.063001,0.065457,0.058874,0.061162,0.071341,0.055261,0.057621,0.053927,0.055215,0.062771,0.073718,0.101942,0.078261,0.083333,0.055556,0.187500,0.250000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_15_pr_ig_po_iso_1,0.901000,0.718200,0.512500,0.310900,0.215300,0.169941,0.136477,0.114778,0.097047,0.079680,0.080172,0.063915,0.054242,0.045468,0.050872,0.039249,0.036188,0.041820,0.033308,0.024164,0.028136,0.038344,0.041126,0.057692,0.048544,0.034783,0.027778,0.055556,0.125000,0.250000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_15_pr_ig_po_iso_2,0.901900,0.715800,0.514700,0.312400,0.218100,0.173790,0.129106,0.115256,0.097718,0.082449,0.076951,0.068944,0.055735,0.055869,0.043757,0.046928,0.042813,0.037515,0.028009,0.031599,0.039859,0.044479,0.038961,0.057692,0.053398,0.060870,0.041667,0.055556,0.125000,0.250000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_50_pr_ig_po_diag_0,0.881100,0.743300,0.593800,0.433600,0.327800,0.279016,0.233821,0.208154,0.184430,0.175358,0.166249,0.169740,0.164220,0.164042,0.159018,0.157423,0.153415,0.160517,0.156699,0.155204,0.171161,0.184049,0.153680,0.185897,0.223301,0.182609,0.194444,0.194444,0.375000,0.500000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_50_pr_ig_po_diag_1,0.871800,0.726100,0.577700,0.414300,0.309200,0.253291,0.217019,0.194644,0.181477,0.171666,0.166249,0.171207,0.155014,0.157504,0.148346,0.144198,0.127421,0.144526,0.125662,0.131970,0.138335,0.162577,0.166667,0.118590,0.101942,0.104348,0.069444,0.166667,0.125000,0.250000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_50_pr_ig_po_diag_2,0.868200,0.716300,0.566100,0.406100,0.306000,0.250861,0.215718,0.186514,0.167919,0.162283,0.162670,0.165339,0.154765,0.145914,0.146211,0.127986,0.146789,0.149446,0.140802,0.131970,0.144197,0.171779,0.121212,0.144231,0.160194,0.156522,0.208333,0.277778,0.125000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_50_pr_ig_po_iso_0,0.893600,0.777400,0.658800,0.530400,0.437900,0.377861,0.312412,0.262554,0.218792,0.186741,0.162670,0.144593,0.133864,0.122734,0.114906,0.099403,0.086646,0.099016,0.095382,0.087361,0.103165,0.105828,0.101732,0.076923,0.092233,0.086957,0.152778,0.194444,0.125000,0.250000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_50_pr_ig_po_iso_1,0.896200,0.776800,0.654200,0.523100,0.429100,0.367835,0.313279,0.265662,0.223490,0.196585,0.165533,0.148365,0.136352,0.119465,0.126645,0.112628,0.105505,0.110701,0.107494,0.098513,0.111372,0.102761,0.097403,0.125000,0.116505,0.156522,0.138889,0.083333,0.125000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_50_pr_ig_po_iso_2,0.897400,0.777400,0.651400,0.520700,0.423600,0.360138,0.299512,0.253706,0.215302,0.186433,0.164996,0.155490,0.132122,0.119168,0.116329,0.102389,0.110601,0.114391,0.083270,0.100372,0.096131,0.133436,0.142857,0.112179,0.101942,0.113043,0.083333,0.055556,0.250000,0.250000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_5_pr_ig_po_diag_0,0.805400,0.461300,0.306000,0.117200,0.068200,0.073526,0.063523,0.063606,0.071141,0.056299,0.059771,0.068106,0.054740,0.049034,0.044468,0.040102,0.037717,0.038130,0.034065,0.029740,0.045721,0.038344,0.038961,0.025641,0.053398,0.034783,0.013889,0.055556,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_5_pr_ig_po_diag_1,0.810200,0.489000,0.316000,0.126300,0.083000,0.089933,0.073171,0.071975,0.068591,0.061683,0.062097,0.074392,0.071162,0.060624,0.053362,0.036263,0.039755,0.033210,0.018168,0.020446,0.033998,0.021472,0.038961,0.022436,0.019417,0.017391,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_5_pr_ig_po_diag_2,0.787800,0.461200,0.299000,0.119400,0.091600,0.092465,0.086721,0.088953,0.087383,0.072143,0.082319,0.085499,0.062453,0.057652,0.049093,0.053328,0.051988,0.057196,0.046177,0.043680,0.041032,0.064417,0.054113,0.051282,0.058252,0.034783,0.041667,0.000000,0.062500,0.250000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_5_pr_ig_po_iso_0,0.882700,0.613200,0.376000,0.160900,0.097300,0.083755,0.056477,0.047585,0.048054,0.036148,0.031675,0.043797,0.028116,0.020505,0.022768,0.014932,0.016820,0.020295,0.015897,0.016729,0.010551,0.013804,0.019481,0.016026,0.004854,0.008696,0.000000,0.000000,0.062500,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_5_pr_ig_po_iso_1,0.881900,0.606600,0.374800,0.165900,0.106600,0.086186,0.059187,0.049378,0.048725,0.040763,0.034538,0.037930,0.030356,0.022288,0.013874,0.013652,0.013761,0.015990,0.008327,0.005576,0.012896,0.016871,0.017316,0.028846,0.014563,0.026087,0.027778,0.000000,0.000000,0.250000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
Yahoo_C_5_pr_ig_po_iso_2,0.885200,0.599800,0.372900,0.160300,0.110200,0.080109,0.057778,0.052487,0.046443,0.042301,0.036149,0.038349,0.033839,0.025854,0.021345,0.017918,0.013761,0.018450,0.013626,0.014870,0.009379,0.015337,0.010823,0.016026,0.000000,0.008696,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_15_pr_ig_po_diag_0,0.883400,0.602160,0.503506,0.287392,0.206797,0.115858,0.072520,0.045018,0.032691,0.029674,0.023860,0.023144,0.020216,0.010225,0.018237,0.013575,0.017647,0.000000,0.000000,0.000000,0.000000,0.041667,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_15_pr_ig_po_diag_1,0.891600,0.612661,0.498597,0.273692,0.192001,0.106935,0.077142,0.048216,0.038197,0.032146,0.029474,0.024108,0.022911,0.016360,0.006079,0.009050,0.011765,0.026087,0.000000,0.017544,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_15_pr_ig_po_diag_2,0.887300,0.616662,0.524143,0.294190,0.210265,0.114641,0.079453,0.053875,0.037509,0.033630,0.026667,0.031823,0.026954,0.014315,0.030395,0.013575,0.011765,0.017391,0.012048,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_15_pr_ig_po_iso_0,0.880000,0.634463,0.570126,0.388958,0.277078,0.163580,0.106470,0.062239,0.035444,0.025717,0.025263,0.016393,0.022911,0.020450,0.024316,0.022624,0.005882,0.034783,0.024096,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_15_pr_ig_po_iso_1,0.884500,0.630063,0.543178,0.357025,0.259392,0.153441,0.096161,0.062977,0.038541,0.035608,0.027368,0.032787,0.021563,0.024540,0.006079,0.031674,0.011765,0.034783,0.000000,0.017544,0.000000,0.000000,0.000000,0.000000,0.111111,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_15_pr_ig_po_iso_2,0.898400,0.643064,0.576938,0.377421,0.273032,0.160470,0.094028,0.063469,0.043014,0.037587,0.032281,0.023144,0.024259,0.014315,0.039514,0.045249,0.023529,0.000000,0.048193,0.017544,0.051282,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_50_pr_ig_po_diag_0,0.867700,0.543854,0.460729,0.217037,0.149000,0.089901,0.058656,0.046494,0.032003,0.036103,0.026667,0.027001,0.016173,0.032720,0.033435,0.049774,0.023529,0.008696,0.012048,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_50_pr_ig_po_diag_1,0.855500,0.479748,0.445502,0.201483,0.148075,0.082060,0.055279,0.049938,0.035100,0.032641,0.032281,0.030858,0.020216,0.026585,0.027356,0.054299,0.011765,0.008696,0.024096,0.035088,0.000000,0.041667,0.000000,0.076923,0.111111,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_50_pr_ig_po_diag_2,0.863600,0.527253,0.425967,0.209209,0.134435,0.073814,0.052613,0.039360,0.025465,0.024233,0.020351,0.021215,0.016173,0.020450,0.015198,0.022624,0.000000,0.026087,0.048193,0.035088,0.000000,0.000000,0.157895,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_50_pr_ig_po_iso_0,0.892700,0.619362,0.510419,0.321693,0.225061,0.134514,0.085674,0.051415,0.039229,0.036103,0.033684,0.021215,0.026954,0.026585,0.018237,0.004525,0.005882,0.008696,0.036145,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_50_pr_ig_po_iso_1,0.863700,0.571657,0.461431,0.252163,0.180210,0.098959,0.063633,0.048462,0.037164,0.029674,0.035088,0.035680,0.030997,0.022495,0.021277,0.054299,0.011765,0.034783,0.024096,0.017544,0.025641,0.000000,0.052632,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_50_pr_ig_po_iso_2,0.884600,0.596460,0.488780,0.287186,0.200324,0.113830,0.069677,0.056827,0.040950,0.028190,0.030877,0.031823,0.020216,0.016360,0.021277,0.036199,0.035294,0.026087,0.036145,0.052632,0.025641,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_ig_po_diag_0,0.829700,0.396840,0.432879,0.118459,0.088198,0.051507,0.031461,0.030504,0.035788,0.025223,0.018947,0.017358,0.017520,0.014315,0.015198,0.022624,0.005882,0.026087,0.000000,0.017544,0.025641,0.083333,0.105263,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_ig_po_diag_1,0.866200,0.507551,0.457423,0.134116,0.104265,0.073138,0.037327,0.032718,0.032347,0.034125,0.025263,0.015429,0.024259,0.014315,0.027356,0.031674,0.017647,0.000000,0.024096,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_ig_po_diag_2,0.842600,0.407141,0.445602,0.134013,0.113975,0.051913,0.040348,0.040098,0.033379,0.033630,0.028070,0.015429,0.022911,0.010225,0.009119,0.013575,0.011765,0.000000,0.000000,0.017544,0.025641,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_ig_po_iso_0,0.870700,0.526253,0.492987,0.208385,0.165068,0.081520,0.041415,0.030996,0.023400,0.020772,0.016842,0.006750,0.008086,0.004090,0.009119,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_ig_po_iso_1,0.885800,0.512451,0.481567,0.199526,0.137325,0.075166,0.045325,0.024846,0.024776,0.030663,0.011228,0.011572,0.002695,0.006135,0.009119,0.004525,0.000000,0.000000,0.000000,0.017544,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_ig_po_iso_2,0.868700,0.484448,0.495492,0.238463,0.183794,0.095039,0.061145,0.039852,0.030626,0.024233,0.015439,0.016393,0.013477,0.006135,0.009119,0.009050,0.000000,0.008696,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_mog_po_diag_0,0.771500,0.240424,0.356942,0.093531,0.088082,0.032040,0.022396,0.031980,0.019959,0.009397,0.004211,0.011572,0.004043,0.000000,0.003040,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_mog_po_diag_1,0.764600,0.247325,0.349930,0.098475,0.082187,0.033257,0.018486,0.027060,0.021679,0.007913,0.004912,0.002893,0.005391,0.002045,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_mog_po_diag_2,0.726100,0.230323,0.329293,0.094870,0.080453,0.028255,0.021152,0.025830,0.021335,0.005935,0.002807,0.001929,0.005391,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_mog_po_iso_0,0.431700,0.178118,0.289822,0.025134,0.146226,0.002298,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_mog_po_iso_1,0.656700,0.199420,0.328792,0.020396,0.139637,0.015412,0.000178,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_mog_po_iso_2,0.432600,0.178118,0.289822,0.024825,0.146226,0.001622,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_moig_po_diag_0,0.747300,0.206121,0.361050,0.079213,0.090047,0.036636,0.024884,0.012792,0.015485,0.008408,0.002807,0.000964,0.001348,0.000000,0.000000,0.000000,0.000000,0.008696,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_moig_po_diag_1,0.749100,0.215722,0.362753,0.081067,0.091088,0.037042,0.023285,0.013038,0.015141,0.006924,0.002807,0.003857,0.002695,0.002045,0.003040,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_moig_po_diag_2,0.747500,0.207321,0.362553,0.080140,0.090394,0.037312,0.023640,0.011316,0.013765,0.003956,0.004912,0.001929,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.025641,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_moig_po_iso_0,0.877400,0.492249,0.489982,0.211681,0.187030,0.085710,0.056346,0.046986,0.040950,0.032641,0.014737,0.020251,0.022911,0.006135,0.015198,0.013575,0.005882,0.008696,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_moig_po_iso_1,0.871600,0.455346,0.476959,0.226617,0.194428,0.086251,0.060789,0.054121,0.038885,0.027695,0.019649,0.020251,0.014825,0.016360,0.027356,0.018100,0.011765,0.008696,0.012048,0.017544,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
snli_C_5_pr_moig_po_iso_2,0.876100,0.510651,0.488479,0.220643,0.187724,0.085305,0.054390,0.049446,0.041294,0.032146,0.023158,0.027001,0.017520,0.016360,0.012158,0.013575,0.017647,0.008696,0.000000,0.017544,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> figures/priorposterior/MoG.csv <==
Data,prior,posterior,Rec,Rec_std,AU,AU_std,PPLX,PPLX_std,BLEU2,BLEU2_std
CBT,IG,DGP,60.04,0.04,4.3,0.5,75.33,0.46,10.92,0.24
CBT,IG,IGP,60.50,0.02,32.0,0.0,72.95,0.57,15.45,0.18
CBT,MoG,DGP,61.42,0.40,1.0,0.0,83.77,3.94,6.58,0.29
CBT,MoG,IGP,60.57,0.45,20.3,13.0,85.26,3.23,8.79,0.36
CBT,MoIG,DGP,61.42,0.20,1.0,0.0,83.07,1.46,6.73,0.05
CBT,MoIG,IGP,60.46,0.14,32.0,0.0,78.14,1.37,13.32,0.19
SNLI,IG,DGP,24.70,0.08,4.3,0.5,64.09,1.60,21.84,1.57
SNLI,IG,IGP,24.54,0.18,8.0,0.0,58.72,1.16,26.59,0.82
SNLI,MoG,DGP,25.76,0.04,1.0,0.0,78.65,0.92,13.45,0.10
SNLI,MoG,IGP,28.40,0.23,1.0,0.0,100.23,6.50,9.89,1.36
SNLI,MoIG,DGP,25.81,0.02,1.3,0.5,75.02,0.61,13.45,0.09
SNLI,MoIG,IGP,23.51,0.04,8.0,0.0,58.45,0.28,27.42,0.27

